Rotation symmetry of the multiple-relaxation-time collision model

In the Hermite-expansion-based multiple-relaxation-time lattice Boltzmann (LB) model [Shan & Chen, Int. J. Mod. Phys. C, 18, 635, (2007)], a separate relaxation time is assigned to each of the tensorial moments of the collision term. Here we point out that to allow maximum flexibility while preserving the rotational symmetry of the relaxation physics, separate relaxation times can be assigned to the components of a tensor corresponding to its irreducible representation of SO(3) but not any finer. By decomposing the second moment in the LB model for polyatomic gases [Nie, Shan & Chen, Phys. Rev. E 77, 035701, (2008)], a model with decoupled shear and bulk viscosity is constructed. Hydrodynamic equation of the model is obtained via Chapman-Enskog calculation and verified by numerical simulation.

==> history.dat <==
stp     d100     d500    d1000    d1500    d2000										
0	1	1	1	1	1
1	0.998906616	0.998906745	0.9989068	0.998906825	0.99890684
2	0.997331611	0.997331651	0.997331761	0.997331831	0.997331877
3	0.995629998	0.99563049	0.995630762	0.995630932	0.995631047
4	0.992966358	0.992966852	0.992967355	0.992967686	0.992967918
5	0.990177443	0.990178857	0.990179815	0.99018044	0.99018088
6	0.986430448	0.986432182	0.986433759	0.98643482	0.98643558
7	0.982560956	0.982564223	0.982566771	0.982568504	0.982569755
8	0.977738273	0.977742386	0.977746168	0.977748814	0.977750754
9	0.972797273	0.972803692	0.972809187	0.972813092	0.972815991
10	0.96690894	0.966916921	0.966924487	0.966929999	0.966934151
11	0.960907827	0.960919054	0.960929298	0.960936878	0.960942659
12	0.953966222	0.953979906	0.953993278	0.954003376	0.954011183
13	0.946918699	0.946936741	0.946953974	0.946967166	0.946977484
14	0.938938508	0.938960071	0.938981704	0.938998544	0.939011873
15	0.93086056	0.930887763	0.93091465	0.930935827	0.930952761
16	0.921858747	0.921890696	0.921923464	0.921949631	0.921970773
17	0.912768605	0.912807639	0.912847265	0.912879219	0.912905271
18	0.902764366	0.902809529	0.902856719	0.90289521	0.902926876
19	0.89268247	0.892736323	0.892792171	0.892838105	0.892876191
20	0.8816972	0.881758712	0.881824002	0.881878219	0.881923527
21	0.87064615	0.870718112	0.870794052	0.870857563	0.87091101
22	0.858703387	0.858784679	0.858872125	0.858945858	0.859008341
23	0.8467079	0.846801546	0.846901817	0.846986878	0.847059364
24	0.833833279	0.83393806	0.834052077	0.834149479	0.834232993
25	0.820920129	0.821039306	0.821168496	0.821279443	0.821375062
26	0.807141323	0.807273564	0.807418905	0.807544485	0.807653293
27	0.793339284	0.793488092	0.793651116	0.793792625	0.793915797
28	0.778685941	0.778849861	0.779031597	0.779190194	0.779328888
29	0.76402574	0.764208502	0.764410582	0.764587648	0.764743137
30	0.748529389	0.748729453	0.748952951	0.749149709	0.749323207
31	0.733043668	0.7332649	0.733511539	0.73372945	0.733922319
32	0.716737626	0.716978526	0.717249426	0.717489776	0.717703292
33	0.700460885	0.700725284	0.701022234	0.701286552	0.701522149
34	0.683380198	0.6836668	0.683990989	0.684280623	0.684539644
35	0.666348668	0.666661143	0.667014386	0.667330914	0.66761485
36	0.648530109	0.648867371	0.649250952	0.649595793	0.649906054
37	0.630781587	0.631147283	0.631563013	0.631937777	0.632275896
38	0.612263658	0.612656591	0.613105839	0.613512012	0.613879464
39	0.593837364	0.594261618	0.594746222	0.595185447	0.595583806
40	0.574660238	0.575113938	0.575635269	0.576109065	0.576539851
41	0.555596744	0.556084975	0.556644996	0.557155073	0.557619912
42	0.53580213	0.536321847	0.5369218	0.537469658	0.537970085
43	0.516143336	0.516700943	0.517343026	0.517930475	0.518468188
44	0.495774307	0.496365469	0.497050704	0.497679185	0.498255707
45	0.475563443	0.47619576	0.476926606	0.477598043	0.478215148
46	0.454664254	0.455332423	0.456109691	0.456825459	0.457484658
47	0.433945848	0.434658176	0.43548451	0.436246619	0.436949755
48	0.412561807	0.41331257	0.414188672	0.414998487	0.415747092
49	0.39138161	0.392179257	0.393107838	0.393967419	0.394763379
50	0.36955896	0.370397855	0.371379625	0.372290358	0.373135238
51	0.347963824	0.348852157	0.349889762	0.350853788	0.351749572
52	0.325749713	0.326682143	0.327776518	0.328795582	0.32974406
53	0.303787473	0.304771867	0.305925996	0.307002624	0.3080058
54	0.281229804	0.282261367	0.283477032	0.284613226	0.285672663
55	0.258949027	0.260036004	0.261317512	0.262516685	0.26363548
56	0.236096705	0.237235897	0.238589529	0.239859413	0.24104635
57	0.213547409	0.214751967	0.216194896	0.217555791	0.21883286
58	0.190451273	0.191731849	0.19329727	0.194787374	0.196193235
59	0.167687451	0.16908802	0.170832065	0.172505409	0.17408883
60	0.144413078	0.145993154	0.147983322	0.149890592	0.151688956
61	0.121533845	0.123392825	0.125686447	0.127847187	0.129860384
62	0.098249526	0.100474498	0.103081904	0.105459855	0.107634939
63	0.075529997	0.07817861	0.081041109	0.083544658	0.085787772
64	0.052630402	0.055646218	0.058631933	0.061140518	0.063351963
65	0.030540677	0.033748983	0.036686353	0.039094534	0.041209637
66	0.008454971	0.011541726	0.014264562	0.016515062	0.018523916
67	-0.012786217	-0.010170384	-0.007771422	-0.005678014	-0.003740248
68	-0.03421077	-0.032371038	-0.030326259	-0.028350645	-0.026435279
69	-0.055199542	-0.054244851	-0.052502928	-0.050593741	-0.048666404
70	-0.076920467	-0.076732592	-0.075189668	-0.073305397	-0.071355849
71	-0.098735529	-0.098948794	-0.097477476	-0.095589281	-0.093619776
72	-0.121622115	-0.121766413	-0.120250635	-0.118337021	-0.116346022
73	-0.144626969	-0.144242343	-0.142590995	-0.140628266	-0.138600846
74	-0.168398549	-0.167219283	-0.165377623	-0.163339976	-0.161252795
75	-0.191756188	-0.18974412	-0.187685404	-0.185547494	-0.183378473
76	-0.215304797	-0.212670563	-0.210393487	-0.208137511	-0.20587411
77	-0.238006698	-0.235062543	-0.232576642	-0.230192333	-0.227830239
78	-0.260727535	-0.257794598	-0.255118206	-0.25260262	-0.250141172
79	-0.28269418	-0.279945265	-0.277094484	-0.274446497	-0.271882795
80	-0.30493747	-0.302400247	-0.299392154	-0.296612126	-0.293941189
81	-0.32669972	-0.324242624	-0.321088446	-0.318175935	-0.315392143
82	-0.348896527	-0.346361124	-0.343072734	-0.340029364	-0.337130092
83	-0.370598384	-0.3678393	-0.364423524	-0.361251356	-0.358236424
84	-0.392577518	-0.389567102	-0.386032636	-0.38273594	-0.379607248
85	-0.413851124	-0.410628783	-0.406979827	-0.403562011	-0.400320713
86	-0.43523402	-0.431915509	-0.428158512	-0.424623703	-0.421270687
87	-0.455847185	-0.452512505	-0.448649383	-0.44499999	-0.441535238
88	-0.4766069	-0.473311492	-0.469346729	-0.465585998	-0.462010526
89	-0.496688937	-0.493398429	-0.489332197	-0.485462062	-0.481777011
90	-0.516995959	-0.513664866	-0.509500493	-0.505524033	-0.501731555
91	-0.536645808	-0.533197563	-0.528934363	-0.524853225	-0.520954752
92	-0.556470851	-0.552887584	-0.54852848	-0.544345287	-0.540342562
93	-0.575548977	-0.571822871	-0.567366837	-0.563082634	-0.558976542
94	-0.594711414	-0.590893819	-0.586343678	-0.581960618	-0.577752725
95	-0.613073481	-0.609189926	-0.604544476	-0.600063275	-0.595754614
96	-0.631509653	-0.627600642	-0.622862719	-0.618285389	-0.613877753
97	-0.649168734	-0.645217309	-0.640385645	-0.635712767	-0.631207217
98	-0.666926275	-0.662928129	-0.658005672	-0.65323917	-0.648637368
99	-0.68391367	-0.679826584	-0.674812093	-0.669952422	-0.665255249
100	-0.700974644	-0.69679935	-0.691695957	-0.686745002	-0.681954068
101	-0.717222646	-0.712942375	-0.707748911	-0.702707107	-0.697823336
102	-0.733494692	-0.72914054	-0.723860351	-0.718729657	-0.713754765
103	-0.748920147	-0.744492582	-0.739124589	-0.733905494	-0.728840463
104	-0.764351893	-0.759881313	-0.754429087	-0.749123659	-0.743970244
105	-0.778937863	-0.774408565	-0.768871126	-0.763479931	-0.758239131
106	-0.793531116	-0.78895481	-0.78333596	-0.777861197	-0.772534845
107	-0.807276663	-0.802625279	-0.796924144	-0.791366484	-0.785955673
108	-0.82101193	-0.816297834	-0.810518452	-0.804880257	-0.799386954
109	-0.833876866	-0.829081404	-0.823223015	-0.817505083	-0.811930492
110	-0.846702426	-0.841850984	-0.835917859	-0.830122727	-0.824468941
111	-0.858637799	-0.85371949	-0.847710982	-0.841839583	-0.836107915
112	-0.870517604	-0.865558789	-0.859479407	-0.853534455	-0.847727141
113	-0.881502564	-0.876486074	-0.870335281	-0.864317852	-0.858436338
114	-0.892424973	-0.887369833	-0.881152371	-0.875065365	-0.869112045
115	-0.902448399	-0.897331805	-0.891047253	-0.884891889	-0.87886835
116	-0.912395759	-0.907236856	-0.900890186	-0.89466955	-0.888578349
117	-0.921432211	-0.916211544	-0.909802443	-0.903517903	-0.897360765
118	-0.930374571	-0.925116866	-0.918650536	-0.912305362	-0.906085009
119	-0.938395509	-0.933084463	-0.926560699	-0.920156403	-0.913874707
120	-0.94630992	-0.940971227	-0.934395455	-0.927935492	-0.921595342
121	-0.953299299	-0.947914136	-0.941286256	-0.93477228	-0.928375697
122	-0.960174266	-0.95476574	-0.9480914	-0.941527048	-0.935077085
123	-0.966121809	-0.960668612	-0.953947813	-0.947334877	-0.940833701
124	-0.971945269	-0.966470722	-0.959709327	-0.953051624	-0.946502451
125	-0.976836603	-0.971320488	-0.964518594	-0.957818051	-0.951223192
126	-0.981593004	-0.976061067	-0.969224748	-0.962485354	-0.955848188
127	-0.985413789	-0.979846961	-0.972976409	-0.966200224	-0.959523202
128	-0.989091606	-0.983516297	-0.976617784	-0.969808963	-0.96309562
129	-0.991833749	-0.986229883	-0.979303696	-0.972464428	-0.965717352
130	-0.994427409	-0.988820609	-0.981873207	-0.975007805	-0.968230684
131	-0.996086611	-0.990455792	-0.983487556	-0.976598334	-0.969793888
132	-0.997591915	-0.991962907	-0.98498047	-0.97807189	-0.971243952
133	-0.99816386	-0.992515942	-0.985519782	-0.97859428	-0.971745697
134	-0.998576799	-0.992936822	-0.985933727	-0.978995906	-0.972130648
135	-0.998058654	-0.992406322	-0.985396867	-0.978449279	-0.971570317
136	-0.99737821	-0.991740727	-0.984731843	-0.977779221	-0.970890653
137	-0.995770958	-0.99012766	-0.983120018	-0.976165025	-0.969269941
138	-0.993999821	-0.988377733	-0.981378391	-0.974425881	-0.967528499
139	-0.991307344	-0.985685424	-0.978695144	-0.971747885	-0.964851405
140	-0.988450223	-0.982855685	-0.975881643	-0.9689446	-0.962053352
141	-0.984677924	-0.979089805	-0.972132845	-0.965208884	-0.958326171
142	-0.980741123	-0.975187136	-0.968254545	-0.961348732	-0.954478987
143	-0.975896461	-0.970355698	-0.963448389	-0.956563676	-0.949710296
144	-0.97088886	-0.965389324	-0.958514689	-0.951656239	-0.944823753
145	-0.96498214	-0.959502664	-0.952661669	-0.945832509	-0.939024396
146	-0.958915399	-0.953484126	-0.946684266	-0.939889646	-0.933110524
147	-0.951959413	-0.946554889	-0.939797165	-0.933040174	-0.926293595
148	-0.944847358	-0.939498014	-0.932790023	-0.926075992	-0.919366652
149	-0.936856901	-0.931541124	-0.924883884	-0.918215951	-0.911547462
150	-0.928715384	-0.923461994	-0.916863196	-0.910246767	-0.903623896
151	-0.91970743	-0.914494627	-0.907955291	-0.901393539	-0.894819949
152	-0.910554631	-0.905411538	-0.898939445	-0.892437839	-0.885918357
153	-0.900548544	-0.89545308	-0.889049238	-0.882610977	-0.876149304
154	-0.890404982	-0.885386507	-0.879058772	-0.872689377	-0.866290391
155	-0.879422345	-0.874458514	-0.868207873	-0.861910557	-0.855577987
156	-0.868310639	-0.863431063	-0.857265436	-0.85104576	-0.844784521
157	-0.856375069	-0.851557206	-0.845477551	-0.839338732	-0.83315257
158	-0.844319879	-0.839593573	-0.833607853	-0.827555478	-0.821449336
159	-0.831457061	-0.826799587	-0.820908725	-0.814946006	-0.808923636
160	-0.818485142	-0.813926501	-0.808138487	-0.802271025	-0.796337381
161	-0.804722835	-0.800240122	-0.794555839	-0.788786829	-0.782945662
162	-0.790862977	-0.786486296	-0.78091374	-0.775248779	-0.769505045
163	-0.776230902	-0.7719372	-0.766477208	-0.760919468	-0.755276902
164	-0.761513809	-0.757333265	-0.751993821	-0.746548883	-0.741012429
165	-0.746043549	-0.741952998	-0.736734887	-0.731405887	-0.725979258
166	-0.730501782	-0.726531442	-0.721442616	-0.716235106	-0.710923223
167	-0.714226755	-0.710353355	-0.705394539	-0.700311611	-0.695118157
168	-0.697894694	-0.694148448	-0.689327548	-0.684374712	-0.67930458
169	-0.680850085	-0.67720762	-0.672525292	-0.667705592	-0.662762435
170	-0.663763844	-0.660255343	-0.655719433	-0.651038337	-0.646227027
171	-0.64598651	-0.642588507	-0.638199597	-0.633660109	-0.628984297
172	-0.628183838	-0.624926471	-0.620692342	-0.616299918	-0.611764522
173	-0.609712225	-0.606571938	-0.602493106	-0.598250781	-0.593859591
174	-0.591232437	-0.588239304	-0.584323518	-0.580236874	-0.575995137
175	-0.572106513	-0.569236882	-0.565484665	-0.561557029	-0.557469187
176	-0.552990413	-0.550274286	-0.546693503	-0.542931038	-0.539003494
177	-0.533251579	-0.530665223	-0.527256679	-0.523663721	-0.51990274
178	-0.51354136	-0.511114747	-0.50788689	-0.504471212	-0.500885752
179	-0.493232353	-0.49094176	-0.48789642	-0.484664674	-0.481264111
180	-0.472971504	-0.470847057	-0.46799436	-0.464957325	-0.4617538
181	-0.452136309	-0.450154643	-0.447498917	-0.444666702	-0.441672044
182	-0.431369534	-0.429561534	-0.427116373	-0.42450318	-0.421730319
183	-0.410053315	-0.40839698	-0.406171115	-0.403789707	-0.401248818
184	-0.388826492	-0.38735503	-0.385367177	-0.383232826	-0.380932486
185	-0.367075625	-0.36577068	-0.364034852	-0.362159084	-0.360102867
186	-0.345435983	-0.344336178	-0.342875705	-0.341269874	-0.339458609
187	-0.323298544	-0.322393017	-0.321224723	-0.319893826	-0.318323579
188	-0.301295764	-0.300632825	-0.299779856	-0.298726675	-0.297392186
189	-0.278823689	-0.278403954	-0.277878821	-0.277098631	-0.275991841
190	-0.25651376	-0.256397719	-0.256214398	-0.255700156	-0.254813491
191	-0.233769215	-0.233968268	-0.234125077	-0.233863079	-0.23318735
192	-0.21122409	-0.211805001	-0.212297349	-0.212273156	-0.211800217
193	-0.188292777	-0.189264629	-0.190069297	-0.190263857	-0.189984229
194	-0.165616752	-0.167030944	-0.168120994	-0.168516817	-0.168422515
195	-0.142625142	-0.144458401	-0.145790001	-0.146367342	-0.146449871
196	-0.119968485	-0.122220849	-0.123750847	-0.124493816	-0.124747265
197	-0.097087102	-0.099666287	-0.101341314	-0.102233832	-0.102652759
198	-0.074630796	-0.07745628	-0.079231913	-0.080263486	-0.080845579
199	-0.05203272	-0.054931399	-0.056761803	-0.057922983	-0.058666411
200	-0.029916588	-0.032742641	-0.034599189	-0.035886818	-0.036792529
201	-0.007678137	-0.010226457	-0.012085725	-0.013497859	-0.014566836
202	0.014113177	0.011971195	0.010111213	0.008570515	0.007334824
203	0.036118107	0.034511952	0.032646723	0.030972842	0.029567132
204	0.057822113	0.05674817	0.054853242	0.053036445	0.051455109
205	0.079919698	0.079334009	0.077382373	0.075413429	0.073651287
206	0.101903181	0.101615417	0.099565859	0.097431561	0.095481577
207	0.124434416	0.124236627	0.122052026	0.11974084	0.117596949
208	0.146939742	0.146536135	0.144171824	0.141669362	0.139324133
209	0.169987435	0.169149451	0.166570854	0.163865433	0.161312786
210	0.192905235	0.191409684	0.188579439	0.185657404	0.182890148
211	0.216176341	0.213947032	0.21084118	0.207692312	0.204704803
212	0.239080314	0.236092481	0.232686045	0.229298703	0.226084379
213	0.26209818	0.258474533	0.254756395	0.251122774	0.247676837
214	0.284555228	0.28042473	0.276382109	0.272493229	0.26881015
215	0.307010931	0.30257238	0.29820501	0.294055857	0.29013201
216	0.328880695	0.324250917	0.319555075	0.315139464	0.310970555
217	0.350799728	0.346091598	0.341074179	0.336389824	0.331973469
218	0.372225752	0.367429899	0.362092479	0.357135763	0.352468892
219	0.393794327	0.38889923	0.383252379	0.378023392	0.373104832
220	0.414926725	0.409836626	0.403884192	0.398381456	0.39320932
221	0.436202225	0.430877455	0.424631217	0.418856724	0.413430996
222	0.456986495	0.451359648	0.444823822	0.438777741	0.43309763
223	0.477823743	0.471920289	0.465106476	0.458792218	0.452858735
224	0.49807318	0.491897616	0.484809447	0.478228359	0.472041657
225	0.518301081	0.511930279	0.504578591	0.497735067	0.491297026
226	0.53790341	0.531356366	0.523743889	0.516640063	0.509951629
227	0.557484296	0.550816054	0.542952753	0.535593655	0.528657443
228	0.576462029	0.569646952	0.561534687	0.553922939	0.546740557
229	0.59544385	0.588490801	0.580138797	0.572279818	0.564854488
230	0.61383102	0.606684505	0.598093937	0.589990626	0.582324492
231	0.632206334	0.624871448	0.616051016	0.607709019	0.599805793
232	0.649947236	0.64238767	0.633338081	0.624760447	0.616622706
233	0.667626232	0.659878298	0.650607945	0.641800451	0.633432309
234	0.684623061	0.676678396	0.667187717	0.658153495	0.649557883
235	0.701525843	0.693434928	0.683732195	0.674477111	0.665658478
236	0.717731308	0.709481909	0.699567448	0.690094694	0.681056263
237	0.73384234	0.725468226	0.715350328	0.705665847	0.696412351
238	0.749258672	0.740726794	0.730405791	0.720512837	0.71104775
239	0.76457892	0.755908489	0.745392792	0.7352974	0.7256257
240	0.779190565	0.7703451	0.759635132	0.749340632	0.739466019
241	0.793682706	0.784689547	0.773793902	0.763306443	0.753234121
242	0.80743606	0.798272477	0.787191725	0.77651474	0.766248614
243	0.821042515	0.811748891	0.800491855	0.789631631	0.779177115
244	0.833888583	0.824448301	0.813015731	0.801975827	0.791337022
245	0.846576164	0.837027811	0.825428782	0.814215646	0.803398171
246	0.858496947	0.848815806	0.837051269	0.82566861	0.814676757
247	0.870255887	0.860471511	0.848550808	0.837005253	0.825844841
248	0.881240672	0.871322202	0.859246493	0.847541919	0.83621743
249	0.892052463	0.882029233	0.869808129	0.857951357	0.846468808
250	0.90207325	0.89191879	0.879553664	0.867548754	0.855912815
251	0.911903838	0.901654361	0.889155091	0.877009067	0.865225955
252	0.92092674	0.910561063	0.897929233	0.885646344	0.873720917
253	0.929748049	0.919304521	0.90655027	0.894137749	0.882076421
254	0.937753374	0.927208803	0.914333921	0.901796209	0.889604025
255	0.945552788	0.934941669	0.921956548	0.909301091	0.89698466
256	0.952531123	0.941826164	0.928732789	0.915964219	0.903528771
257	0.959298134	0.948532173	0.935341182	0.922467154	0.909919493
258	0.965235368	0.954381747	0.941095307	0.92812064	0.915466176
259	0.970952346	0.960046883	0.946675869	0.933608424	0.920854148
260	0.975829705	0.964848666	0.951395414	0.938240189	0.925391688
261	0.98047974	0.969461186	0.9559368	0.942701854	0.929766302
262	0.984284458	0.973204603	0.95961157	0.946302073	0.933285224
263	0.987859301	0.976755065	0.963104705	0.949728907	0.936638112
264	0.990586447	0.979431853	0.965726791	0.95229002	0.939131192
265	0.993082326	0.981913132	0.968164894	0.954675579	0.941456237
266	0.994727609	0.98351736	0.96972869	0.956192307	0.942918513
267	0.996138995	0.984924659	0.971107279	0.957532425	0.944211855
268	0.996696372	0.985452738	0.971609495	0.958001778	0.944640634
269	0.997017988	0.985783603	0.971926397	0.95829457	0.944900675
270	0.996484386	0.985234294	0.971366058	0.95771585	0.944295528
271	0.99571589	0.984488611	0.970621414	0.956961717	0.943522928
272	0.994093565	0.982863026	0.968999867	0.955336514	0.941885695
273	0.992238817	0.981043023	0.967196124	0.953538135	0.940083365
274	0.989532392	0.978344619	0.964517031	0.950870326	0.937418142
275	0.986596075	0.97545486	0.961658939	0.94803265	0.934591239
276	0.982810482	0.971689434	0.957928266	0.944328383	0.930904365
277	0.978798161	0.967736806	0.954022867	0.94045862	0.927060273
278	0.973940423	0.962912478	0.949248869	0.935726303	0.922360315
279	0.968860881	0.957906179	0.944305478	0.9308339	0.917508627
280	0.962941744	0.952033374	0.938498682	0.925084176	0.911806357
281	0.956807204	0.945984888	0.932528869	0.919180803	0.905958856
282	0.94984007	0.939076314	0.925702047	0.912426528	0.899267226
283	0.942664578	0.931999388	0.918719606	0.905526045	0.89243785
284	0.934664214	0.924070005	0.910887749	0.897782255	0.884771962
285	0.926463251	0.915980622	0.902908672	0.889900686	0.87697678
286	0.917446336	0.907047609	0.894088953	0.881184567	0.868353847
287	0.908237842	0.897963948	0.885131395	0.872340058	0.85961102
288	0.898223851	0.888046667	0.875343132	0.862670905	0.850050333
289	0.888028548	0.877989066	0.865427367	0.85288369	0.840380075
290	0.877039425	0.867109021	0.854691982	0.842282866	0.829902963
291	0.865880083	0.856099934	0.843840364	0.831575222	0.819327504
292	0.853939526	0.844280719	0.832181333	0.820066111	0.807957297
293	0.841840605	0.832344666	0.820418246	0.808462316	0.796500858
294	0.828974147	0.81961192	0.807861053	0.796070286	0.784262873
295	0.815962174	0.806775437	0.795212858	0.78359658	0.771951667
296	0.802197591	0.793156785	0.781784938	0.770348949	0.758873242
297	0.788301362	0.779448363	0.768279924	0.757033518	0.745735552
298	0.773668569	0.764973357	0.754010618	0.742959558	0.731846167
299	0.758918818	0.750423385	0.739678958	0.728832567	0.717912515
300	0.743449495	0.735123443	0.724599474	0.71396357	0.703244011
301	0.727878631	0.719764144	0.7094732	0.699057268	0.688547404
302	0.711606147	0.703672484	0.693616609	0.683426696	0.67313421
303	0.695248351	0.687537847	0.677729636	0.667775604	0.657710315
304	0.678207909	0.670689423	0.661130933	0.651419309	0.641589523
305	0.6610992	0.65381515	0.644519167	0.635060452	0.625476591
306	0.64332778	0.636246606	0.627215427	0.618016882	0.608687721
307	0.625505849	0.618670074	0.609916976	0.600989951	0.591926205
308	0.607041989	0.600419729	0.591947621	0.583300232	0.574510703
309	0.588546014	0.582180018	0.574003106	0.565647543	0.55714269
310	0.569429704	0.563287945	0.555410244	0.547355306	0.539143348
311	0.550300317	0.544425986	0.536863137	0.529121497	0.521212011
312	0.530573007	0.524934253	0.517691855	0.51027244	0.502672457
313	0.510852291	0.50549318	0.498588687	0.491503903	0.484221564
314	0.490556839	0.485446336	0.478887127	0.47214512	0.465185782
315	0.470288237	0.46547212	0.459277385	0.452889263	0.446259225
316	0.449468816	0.444917968	0.439096426	0.433068456	0.426771095
317	0.428697096	0.424460307	0.419031997	0.413372894	0.407412471
318	0.407399277	0.403450852	0.398424447	0.393137582	0.387515423
319	0.386170792	0.382564095	0.377958565	0.373049391	0.367767784
320	0.364442059	0.36115633	0.356977902	0.35244623	0.347504653
321	0.342805616	0.339899967	0.336163744	0.332011358	0.327410448
322	0.320696734	0.318155895	0.314862617	0.311085667	0.306823468
323	0.298705654	0.296593948	0.293751783	0.290348589	0.286424576
324	0.276273618	0.274579187	0.272180567	0.269144126	0.265555447
325	0.253989747	0.252777928	0.250821784	0.24814775	0.244893276
326	0.231302906	0.230558525	0.229027493	0.226706753	0.223783304
327	0.208802663	0.208582458	0.207465802	0.205492569	0.202898978
328	0.185947159	0.186220214	0.185491588	0.183855992	0.181589291
329	0.163327369	0.164127045	0.163768179	0.1624644	0.160523877
330	0.140410835	0.141674519	0.141653505	0.140672316	0.139055657
331	0.117788302	0.119510625	0.1198062	0.119143072	0.117850388
332	0.094933061	0.097007524	0.097587607	0.097235147	0.096265062
333	0.072429244	0.074805681	0.075651867	0.07560785	0.074961512
334	0.049747021	0.052278227	0.053364151	0.053623818	0.053300926
335	0.027452776	0.030058788	0.03137437	0.031938366	0.031941161
336	0.005001551	0.007522714	0.00905193	0.009918456	0.010247705
337	-0.017069285	-0.014701762	-0.012957233	-0.011784575	-0.011125613
338	-0.039327804	-0.037235295	-0.035279127	-0.033799314	-0.032808938
339	-0.061268048	-0.059453306	-0.057271594	-0.055478402	-0.054152521
340	-0.083475764	-0.08197069	-0.079555803	-0.077445891	-0.075782098
341	-0.105462194	-0.104165053	-0.101493257	-0.099058427	-0.097052051
342	-0.127808156	-0.126644286	-0.123700146	-0.120935483	-0.118583689
343	-0.150013569	-0.148787381	-0.145541611	-0.142437749	-0.13973558
344	-0.172623995	-0.171194787	-0.167628831	-0.164180119	-0.161124605
345	-0.195101353	-0.193246883	-0.189330641	-0.185527383	-0.182113573
346	-0.217938462	-0.215536995	-0.211253265	-0.207089882	-0.203314959
347	-0.240555462	-0.237447531	-0.232769353	-0.22823657	-0.224095865
348	-0.263404465	-0.25956552	-0.254480298	-0.249573293	-0.245064395
349	-0.285890547	-0.281276355	-0.275762716	-0.270473239	-0.26559199
350	-0.308462062	-0.303161764	-0.29721333	-0.291537825	-0.286282429
351	-0.330549018	-0.324611077	-0.318212889	-0.312144542	-0.306511537
352	-0.352630851	-0.346201596	-0.339353623	-0.332890463	-0.326878825
353	-0.374184694	-0.36732732	-0.360020567	-0.353157446	-0.346764538
354	-0.395726074	-0.388561738	-0.38080163	-0.373538303	-0.366763977
355	-0.416766409	-0.409303949	-0.401086266	-0.393419319	-0.386261842
356	-0.437830579	-0.430123963	-0.421458224	-0.413389133	-0.405849291
357	-0.458430706	-0.450426142	-0.44131148	-0.4328385	-0.424915499
358	-0.479069475	-0.470777127	-0.461225756	-0.452351977	-0.444047548
359	-0.499237821	-0.490586516	-0.480599619	-0.471324819	-0.462639107
360	-0.519408953	-0.510417566	-0.500008885	-0.490337591	-0.481273256
361	-0.539060191	-0.52968498	-0.518856743	-0.508790065	-0.499348157
362	-0.558654177	-0.548948571	-0.537715206	-0.5272589	-0.517442967
363	-0.577677931	-0.567627981	-0.555992092	-0.545148388	-0.534960336
364	-0.596604116	-0.586279513	-0.574255696	-0.563031374	-0.552475577
365	-0.614941187	-0.60432759	-0.591918442	-0.580316649	-0.569395809
366	-0.633172458	-0.622324974	-0.609544994	-0.597573338	-0.586292591
367	-0.650818256	-0.639700722	-0.626552337	-0.614214703	-0.602577476
368	-0.668357457	-0.657004064	-0.643501584	-0.630806242	-0.618818364
369	-0.685307002	-0.673668564	-0.659814218	-0.646765641	-0.634431196
370	-0.702131334	-0.690239965	-0.676047889	-0.662654874	-0.649980313
371	-0.718341641	-0.706156226	-0.691628499	-0.677895989	-0.664885987
372	-0.734393365	-0.721959677	-0.707110326	-0.693047541	-0.679709111
373	-0.749801866	-0.737092564	-0.721923599	-0.707535866	-0.693874212
374	-0.765024272	-0.752093905	-0.73661933	-0.721916214	-0.707938852
375	-0.779587245	-0.766410129	-0.750631969	-0.735619119	-0.721331729
376	-0.793951464	-0.780577056	-0.764509373	-0.749196652	-0.734607201
377	-0.807651127	-0.794045191	-0.777690105	-0.76208344	-0.747198038
378	-0.821143672	-0.807347287	-0.790718987	-0.774828505	-0.759655527
379	-0.833963553	-0.81993781	-0.803038573	-0.786870454	-0.7714164
380	-0.846560495	-0.832346589	-0.815190785	-0.798755402	-0.783029016
381	-0.85846841	-0.844031927	-0.826622037	-0.80992581	-0.793933946
382	-0.870132461	-0.855520882	-0.837871496	-0.820925032	-0.804676774
383	-0.881090866	-0.866275464	-0.848389299	-0.831199249	-0.814701777
384	-0.891789102	-0.876820118	-0.858712008	-0.841289208	-0.824551919
385	-0.901772172	-0.886620424	-0.86829334	-0.85064467	-0.833675045
386	-0.911485804	-0.89619838	-0.877667413	-0.859803935	-0.84261166
387	-0.92047905	-0.905022986	-0.886291371	-0.868220191	-0.850813028
388	-0.929194503	-0.913613967	-0.894697057	-0.876429459	-0.858817366
389	-0.937182188	-0.921443593	-0.902344884	-0.883888197	-0.866079197
390	-0.944880554	-0.929029486	-0.909764591	-0.891130321	-0.873134624
391	-0.951841244	-0.935847029	-0.9164197	-0.897615396	-0.879441269
392	-0.958500911	-0.94241192	-0.922838023	-0.903875404	-0.885533294
393	-0.96441509	-0.948202493	-0.928486024	-0.909372852	-0.890871254
394	-0.970020435	-0.9537327	-0.933889764	-0.914637967	-0.89598755
395	-0.974876462	-0.958483657	-0.938518481	-0.919136025	-0.900345498
396	-0.979418957	-0.962967756	-0.942896668	-0.923395681	-0.904475917
397	-0.983209554	-0.966668721	-0.946496163	-0.926884802	-0.907844709
398	-0.986681828	-0.970097565	-0.949840073	-0.930130655	-0.910981295
399	-0.98939865	-0.972740449	-0.952402659	-0.932603522	-0.913353983
400	-0.99179184	-0.975107189	-0.954705825	-0.934829459	-0.915490978
401	-0.993426362	-0.976686207	-0.956226078	-0.936280986	-0.916862818
402	-0.99473365	-0.977986302	-0.957484301	-0.937483132	-0.917996671
403	-0.995281415	-0.978497981	-0.95795907	-0.937910475	-0.918365123
404	-0.995501009	-0.978729206	-0.958170425	-0.938087194	-0.918494486
405	-0.994962216	-0.978172392	-0.957598832	-0.937489747	-0.917859214
406	-0.994095636	-0.97733484	-0.956763667	-0.93664164	-0.91698494
407	-0.992472226	-0.975710699	-0.955147109	-0.935021032	-0.915347808
408	-0.990521672	-0.973806781	-0.953268044	-0.933150934	-0.913472946
409	-0.98781612	-0.971118793	-0.950610186	-0.930511023	-0.910838008
410	-0.984785017	-0.968153228	-0.947692103	-0.927623985	-0.907967789
411	-0.981002122	-0.964407179	-0.94399887	-0.923970845	-0.904341275
412	-0.976897159	-0.960386985	-0.940048902	-0.92007413	-0.900483098
413	-0.972045363	-0.955590953	-0.935328463	-0.915416037	-0.895873405
414	-0.966876584	-0.95052543	-0.930355976	-0.910519096	-0.891036825
415	-0.960966968	-0.944689771	-0.924618726	-0.904866507	-0.885454496
416	-0.954746298	-0.938590478	-0.918635299	-0.898980959	-0.879651204
417	-0.947791371	-0.931727797	-0.911893834	-0.892346492	-0.873108921
418	-0.940532164	-0.924608533	-0.904913233	-0.885486105	-0.866352742
419	-0.93254627	-0.916733661	-0.897182329	-0.877884518	-0.858865318
420	-0.924264247	-0.908610428	-0.889220475	-0.870065183	-0.851172208
421	-0.915264493	-0.89974039	-0.880517052	-0.861513352	-0.8427566
422	-0.905978222	-0.890631363	-0.871591995	-0.85275307	-0.834144663
423	-0.895984336	-0.880785341	-0.861935084	-0.84326998	-0.82481999
424	-0.885714607	-0.870710829	-0.852066964	-0.833588853	-0.815309504
425	-0.874748183	-0.859910122	-0.841477677	-0.823195597	-0.805097076
426	-0.863517474	-0.848892526	-0.830688697	-0.812615837	-0.794710513
427	-0.851601859	-0.837160506	-0.819190199	-0.801335629	-0.783633848
428	-0.839434611	-0.825224271	-0.807504596	-0.789881577	-0.772395884
429	-0.826595353	-0.812586336	-0.795122085	-0.777739784	-0.760480701
430	-0.813518336	-0.799757902	-0.782566123	-0.765437945	-0.748418195
431	-0.799783283	-0.786241424	-0.769326832	-0.752462115	-0.735692372
432	-0.78582539	-0.772549178	-0.755928813	-0.739341188	-0.7228343
433	-0.771224298	-0.758183454	-0.741862032	-0.725561079	-0.709327792
434	-0.756416161	-0.743657678	-0.727652335	-0.711651964	-0.695705141
435	-0.740980467	-0.728473891	-0.712789465	-0.697099535	-0.681449852
436	-0.725354434	-0.713146731	-0.697800608	-0.682435312	-0.667095478
437	-0.709117394	-0.697177915	-0.682175236	-0.66714467	-0.652125095
438	-0.692707711	-0.681083365	-0.666441959	-0.651760514	-0.637073531
439	-0.675704494	-0.664364422	-0.650089935	-0.635767801	-0.62142332
440	-0.658547241	-0.64753836	-0.633649273	-0.61970083	-0.605710569
441	-0.64081473	-0.630106118	-0.616608767	-0.603044036	-0.589417158
442	-0.622947574	-0.612586406	-0.599500068	-0.586333097	-0.573080464
443	-0.60452416	-0.59447977	-0.581811555	-0.569051811	-0.556181615
444	-0.585986248	-0.576306452	-0.564076427	-0.551737197	-0.53925924
445	-0.566911827	-0.557566644	-0.545782563	-0.533872305	-0.521793629
446	-0.547743838	-0.538782236	-0.527464676	-0.515995443	-0.504324644
447	-0.528059864	-0.51945313	-0.508610037	-0.4975888	-0.486331666
448	-0.50830403	-0.500102971	-0.489754788	-0.479191909	-0.468355767
449	-0.488053496	-0.480231436	-0.470385454	-0.460286003	-0.449875363
450	-0.467753595	-0.460364	-0.451039485	-0.441411778	-0.43143272
451	-0.446981122	-0.440000139	-0.4312025	-0.422049427	-0.412505247
452	-0.426182731	-0.419667152	-0.411413105	-0.40274075	-0.393636386
453	-0.404935062	-0.398864242	-0.391155851	-0.382964845	-0.374302522
454	-0.383686361	-0.378120391	-0.37097034	-0.363264566	-0.355048254
455	-0.362013507	-0.356934321	-0.350339908	-0.343117879	-0.335348938
456	-0.340366813	-0.335836387	-0.329805003	-0.32306866	-0.315750314
457	-0.318324039	-0.314324463	-0.308847637	-0.302593738	-0.295726718
458	-0.296338264	-0.292929801	-0.288008983	-0.282237981	-0.275825018
459	-0.273988982	-0.271148931	-0.26676967	-0.261477103	-0.255518548
460	-0.251732843	-0.249513422	-0.245671521	-0.240856952	-0.235355286
461	-0.229151853	-0.227517925	-0.224193782	-0.219852167	-0.214807597
462	-0.206706661	-0.205693751	-0.202878901	-0.199009565	-0.194424545
463	-0.183981808	-0.183533219	-0.181204806	-0.177802774	-0.173677568
464	-0.161441139	-0.161566954	-0.159714584	-0.156779573	-0.153116784
465	-0.138670059	-0.139284725	-0.137884964	-0.13541265	-0.13221275
466	-0.11613265	-0.117216303	-0.116259722	-0.114250738	-0.1115166
467	-0.093411098	-0.094849008	-0.094314551	-0.092765669	-0.090498063
468	-0.070964352	-0.072711925	-0.072593979	-0.071507106	-0.069709238
469	-0.048365296	-0.050290364	-0.050572844	-0.049946116	-0.048619085
470	-0.026061251	-0.028113191	-0.028796495	-0.028633261	-0.027780604
471	-0.003609993	-0.005664416	-0.006739102	-0.007038927	-0.006662045
472	0.01855719	0.016526669	0.015053119	0.014285471	0.014182762
473	0.040899257	0.038976522	0.03710649	0.035870139	0.035286215
474	0.06299919	0.061154754	0.058873915	0.057162878	0.056093743
475	0.085326592	0.083577516	0.080882049	0.078694404	0.077138324
476	0.107468585	0.105712803	0.102582944	0.099911818	0.097864747
477	0.129891525	0.128075881	0.124503461	0.121346262	0.118806498
478	0.152170782	0.150132874	0.146094872	0.142444247	0.139407839
479	0.174753226	0.172397866	0.167884146	0.163737261	0.160202696
480	0.197188709	0.194335155	0.189321885	0.184671345	0.180634924
481	0.219895321	0.216457629	0.210935097	0.20577826	0.20123881
482	0.242394939	0.238228077	0.232173866	0.226503713	0.221457942
483	0.26508184	0.260158385	0.253565182	0.247379666	0.241826886
484	0.287462498	0.281710326	0.274558795	0.267851643	0.261789103
485	0.309925505	0.303395096	0.295681639	0.288451727	0.281879357
486	0.331983269	0.324674014	0.316383326	0.308625422	0.301541133
487	0.354039259	0.346057912	0.3371907	0.328904859	0.321309305
488	0.375628495	0.367008195	0.35755345	0.348735687	0.340627537
489	0.397178756	0.388035588	0.377998295	0.368650008	0.360030722
490	0.418248784	0.408602047	0.397975214	0.388093789	0.378962866
491	0.439283137	0.429218338	0.418010757	0.407599016	0.397958783
492	0.459850471	0.449347325	0.437555412	0.426612157	0.416462988
493	0.480394746	0.469499858	0.457135506	0.445664993	0.435010115
494	0.50047789	0.489139964	0.476202243	0.464204669	0.453045355
495	0.520530364	0.508778519	0.495281658	0.482762667	0.471103058
496	0.540101122	0.527880895	0.513825878	0.500786993	0.488629263
497	0.559607803	0.546957871	0.532360563	0.518808727	0.506157925
498	0.5785935	0.565476293	0.550338953	0.536276914	0.523136102
499	0.597473656	0.583946678	0.568286244	0.553722131	0.540097243
500	0.615797019	0.601837453	0.58565697	0.570594636	0.556489594
501	0.633985732	0.619658696	0.602975759	0.587424393	0.572845984
502	0.651598899	0.636880511	0.619698614	0.603663047	0.588616017
503	0.669064706	0.654012357	0.636349482	0.619839838	0.604331784
504	0.68594791	0.670526119	0.652386001	0.635407967	0.619444413
505	0.702675412	0.686930464	0.668331319	0.650895832	0.634485139
506	0.718810557	0.702699172	0.683644868	0.665758358	0.64890678
507	0.734773782	0.71833996	0.698848871	0.680522983	0.663239595
508	0.750125443	0.733328618	0.713404712	0.694646515	0.676938252
509	0.765281116	0.748171768	0.727833561	0.708655316	0.690531915
510	0.779802449	0.762347339	0.741598902	0.722008232	0.703477258
511	0.794105011	0.776360717	0.755220726	0.735230428	0.716302232
512	0.807755946	0.789692107	0.768164759	0.747782942	0.728465671
513	0.82117273	0.802845532	0.780949692	0.760189623	0.740494193
514	0.833927702	0.815303601	0.793043629	0.771913846	0.751848938
515	0.84643776	0.827568855	0.804963839	0.783478027	0.763055076
516	0.858277287	0.839126443	0.816180937	0.794348018	0.773576199
517	0.869859585	0.850477309	0.827210652	0.805044688	0.783935913
518	0.880759565	0.861109269	0.837526241	0.8150365	0.793600395
519	0.891386897	0.871521563	0.847641775	0.824842665	0.803091581
520	0.901318607	0.881204801	0.857033276	0.833934384	0.81187836
521	0.910962839	0.890656417	0.866213052	0.842829103	0.820480893
522	0.919900846	0.899369929	0.874660007	0.851000882	0.828370902
523	0.9285403	0.907840871	0.882884579	0.8589653	0.836066672
524	0.936466758	0.915565784	0.890368664	0.866199388	0.843042876
525	0.944086336	0.923038207	0.897620736	0.87321676	0.849815822
526	0.950987492	0.929757809	0.904125788	0.879497526	0.855863242
527	0.957573376	0.936216049	0.910390237	0.885553244	0.861699379
528	0.963434718	0.941915821	0.915902268	0.890867197	0.86680512
529	0.968971737	0.947346426	0.921166158	0.895948804	0.871692559
530	0.973778256	0.952014069	0.925673374	0.900284612	0.875845828
531	0.978252532	0.956405821	0.929925974	0.904381821	0.879774793
532	0.981992415	0.960031279	0.933418785	0.907730323	0.882966915
533	0.98539454	0.963375216	0.93665158	0.910835028	0.885929761
534	0.988060673	0.965950691	0.939122618	0.913189242	0.88815419
535	0.990385197	0.968240119	0.941329318	0.915295521	0.890145406
536	0.99197314	0.969760088	0.942773438	0.916650653	0.891397732
537	0.993216063	0.970990596	0.943949988	0.917754779	0.892413951
538	0.993722122	0.971451813	0.944364278	0.918108222	0.892691906
539	0.993880232	0.971621278	0.944508858	0.91820866	0.892731907
540	0.993302161	0.971022786	0.943892637	0.917559995	0.892035364
541	0.992374617	0.970131373	0.943005662	0.916657399	0.891100072
542	0.990713306	0.968474499	0.941360478	0.915008393	0.889431047
543	0.988702733	0.96652466	0.939444594	0.913105602	0.887523533
544	0.985962342	0.96381301	0.93677422	0.910460197	0.884886184
545	0.982874088	0.960809479	0.933834294	0.907562227	0.882011665
546	0.97906086	0.957048931	0.930144714	0.903926535	0.878412295
547	0.974901911	0.952998708	0.926187826	0.90004057	0.874578135
548	0.97002363	0.948197398	0.921487225	0.895422861	0.870025187
549	0.964802753	0.943109738	0.916522647	0.890558245	0.865240899
550	0.958869401	0.937278042	0.910821392	0.884968942	0.859744963
551	0.952597966	0.931164433	0.904860574	0.879137165	0.854022207
552	0.945622322	0.924314947	0.898171197	0.872588833	0.847596018
553	0.938314439	0.917189085	0.891227746	0.865803535	0.840948602
554	0.930311762	0.909336596	0.883564917	0.858310878	0.833607035
555	0.921983699	0.901214362	0.875654575	0.850587834	0.826050905
556	0.912971155	0.892375819	0.867035091	0.842167693	0.817810963
557	0.903641006	0.88327524	0.858175715	0.83352482	0.80936419
558	0.893637671	0.873469723	0.848618477	0.824196169	0.800244987
559	0.883325635	0.863410942	0.838830027	0.814653522	0.790927736
560	0.87235287	0.852659621	0.828356025	0.804437468	0.780950456
561	0.861081525	0.841664856	0.817660554	0.794017232	0.770784946
562	0.849163027	0.829990955	0.806292869	0.782937005	0.759972796
563	0.836957145	0.81808446	0.794714519	0.771663482	0.748983238
564	0.824118627	0.805513214	0.782478321	0.759744414	0.737361377
565	0.81100486	0.792721241	0.770043334	0.747643998	0.725573899
566	0.797273855	0.779279862	0.756965896	0.734913487	0.713169354
567	0.783280705	0.765630626	0.743702627	0.722014611	0.700611901
568	0.768686667	0.751348276	0.729813337	0.708502058	0.687453462
569	0.753844633	0.736871935	0.715752264	0.694835123	0.674155691
570	0.738419033	0.72177971	0.701082635	0.680571846	0.660273792
571	0.722760589	0.706508367	0.686256364	0.666169119	0.646266945
572	0.706536774	0.690639315	0.670840026	0.651188237	0.631693539
573	0.69009616	0.674607042	0.655283267	0.63608372	0.617010311
574	0.673109157	0.65799621	0.639155925	0.62042001	0.601778734
575	0.655922256	0.641239126	0.622905433	0.604649284	0.586453139
576	0.638208726	0.623923653	0.606104784	0.588339009	0.570597971
577	0.620313078	0.60648003	0.589199241	0.571939054	0.554665203
578	0.601911357	0.588499277	0.57176483	0.555019781	0.538222138
579	0.583346168	0.570409687	0.554244673	0.538028784	0.521718443
580	0.564296222	0.551805386	0.53621768	0.520539185	0.50472416
581	0.545102285	0.533112844	0.518124858	0.502996345	0.487686709
582	0.525445626	0.513929224	0.499547831	0.484976004	0.470178753
583	0.505665284	0.49467928	0.480925506	0.466921337	0.452645536
584	0.485445034	0.474963105	0.461842037	0.448410562	0.434662217
585	0.46512236	0.455203807	0.44273424	0.429884727	0.416671941
586	0.444383552	0.435004245	0.423188609	0.410924384	0.398252239
587	0.423564795	0.414785893	0.403639885	0.391968525	0.379844244
588	0.402354982	0.394154138	0.383676705	0.372599898	0.361027736
589	0.381089351	0.373528757	0.363731762	0.353255517	0.342241925
590	0.359459612	0.352517349	0.343395649	0.333520193	0.323068717
591	0.337800553	0.331537864	0.323099052	0.313829058	0.3039455
592	0.315807049	0.310199723	0.302434349	0.293768852	0.284456177
593	0.293814046	0.288918867	0.281830286	0.273772926	0.265036419
594	0.271519978	0.267306118	0.26088087	0.253429828	0.245272002
595	0.249260494	0.245775214	0.240012999	0.233171241	0.225596985
596	0.226737761	0.223937965	0.218822179	0.212587397	0.20559889
597	0.204288267	0.202205759	0.197733576	0.19210843	0.185710279
598	0.181617449	0.180191051	0.176344085	0.171326139	0.165520288
599	0.159061893	0.158302833	0.155077284	0.150669235	0.145460094
600	0.136328735	0.136153986	0.133531366	0.129730966	0.125120318
601	0.113752631	0.114151196	0.112128479	0.108938744	0.104930866
602	0.09103948	0.091907702	0.090468037	0.087887153	0.084483713
603	0.068518682	0.06982814	0.06897093	0.067002434	0.064207604
604	0.045890945	0.047526191	0.047237724	0.045880388	0.043695734
605	0.023476577	0.02540483	0.025688224	0.024946209	0.023375801
606	0.000967378	0.003078391	0.00392408	0.003796795	0.002842086
607	-0.021328077	-0.01905133	-0.017635814	-0.017143583	-0.017478657
608	-0.043728344	-0.041369081	-0.039388798	-0.038277052	-0.037991194
609	-0.065935909	-0.063473737	-0.060916733	-0.05918015	-0.058269609
610	-0.088276941	-0.08574887	-0.082616031	-0.080254157	-0.078717853
611	-0.110459635	-0.107793568	-0.104069161	-0.101076308	-0.098910747
612	-0.132810391	-0.129990043	-0.125671703	-0.122047162	-0.119251564
613	-0.155033834	-0.151937242	-0.147006609	-0.142744553	-0.139315765
614	-0.177446696	-0.174015957	-0.168468739	-0.163568449	-0.159506081
615	-0.199740254	-0.195824777	-0.189641421	-0.184097191	-0.179398523
616	-0.222213581	-0.217743146	-0.21091892	-0.204730286	-0.199395413
617	-0.244539257	-0.239369224	-0.231884854	-0.225046496	-0.219073229
618	-0.266997312	-0.261081302	-0.252933026	-0.245445003	-0.238834014
619	-0.289244362	-0.282477156	-0.273647277	-0.265504909	-0.258254632
620	-0.311548503	-0.303934214	-0.294421096	-0.285625205	-0.277736978
621	-0.333560758	-0.32504999	-0.314838492	-0.305385265	-0.296858227
622	-0.355549926	-0.346201387	-0.335292789	-0.325184016	-0.316020252
623	-0.377174259	-0.366985813	-0.355368122	-0.344601043	-0.334800471
624	-0.398714698	-0.387779992	-0.375457799	-0.364035336	-0.353600854
625	-0.419844791	-0.40818138	-0.395146055	-0.383066635	-0.371998997
626	-0.440861437	-0.428566833	-0.414826327	-0.402094117	-0.390397089
627	-0.461452341	-0.44853398	-0.434082922	-0.420697623	-0.408372843
628	-0.481924968	-0.468460071	-0.453309548	-0.439276639	-0.426328774
629	-0.50197245	-0.487942989	-0.472090562	-0.457411062	-0.443842664
630	-0.521902758	-0.507360584	-0.490820079	-0.475500795	-0.461317459
631	-0.54140474	-0.526311021	-0.509082485	-0.493125751	-0.47833096
632	-0.560779493	-0.545172902	-0.527272424	-0.51068636	-0.495286642
633	-0.579707499	-0.563544667	-0.544974291	-0.527762513	-0.511762283
634	-0.598482826	-0.581805771	-0.562583369	-0.544755261	-0.52816198
635	-0.616780753	-0.599554895	-0.579684046	-0.561244445	-0.544063448
636	-0.634893896	-0.617172414	-0.596672343	-0.577631825	-0.559871492
637	-0.652498629	-0.634257197	-0.613132621	-0.593497166	-0.575163731
638	-0.669891788	-0.651190585	-0.629461725	-0.609243018	-0.590345753
639	-0.686754508	-0.667571575	-0.645243971	-0.624449044	-0.604995055
640	-0.70338903	-0.683782506	-0.660877105	-0.639518658	-0.619518077
641	-0.71947989	-0.699422446	-0.67594538	-0.654031403	-0.633492173
642	-0.735331623	-0.714874756	-0.690847505	-0.668391619	-0.647324694
643	-0.750628241	-0.729738525	-0.705167656	-0.682178713	-0.660592831
644	-0.765673063	-0.744398157	-0.719305557	-0.69579801	-0.673704902
645	-0.780147277	-0.758452721	-0.732845292	-0.708828767	-0.686237923
646	-0.794352419	-0.772287682	-0.746187648	-0.721677337	-0.698601225
647	-0.80796788	-0.785502061	-0.758916605	-0.733922826	-0.710371637
648	-0.821295581	-0.798482402	-0.771434043	-0.745972653	-0.721959543
649	-0.834015602	-0.810827655	-0.783323835	-0.757405764	-0.732941583
650	-0.846432341	-0.82292546	-0.79498898	-0.768630678	-0.743729221
651	-0.858227687	-0.834374689	-0.80601324	-0.779226184	-0.753898911
652	-0.869708481	-0.845564085	-0.816800751	-0.789601921	-0.76386322
653	-0.880557422	-0.856092444	-0.826935165	-0.799336524	-0.77319842
654	-0.89108226	-0.866349621	-0.836821768	-0.80884077	-0.782318198
655	-0.900965003	-0.875934338	-0.846044106	-0.817693151	-0.790798653
656	-0.910513288	-0.885237567	-0.855008617	-0.826305586	-0.7990546
657	-0.919408178	-0.893857971	-0.863298756	-0.834256437	-0.80666198
658	-0.927957636	-0.902187636	-0.871322109	-0.841958767	-0.814036736
659	-0.935842732	-0.909825183	-0.878662054	-0.848990828	-0.820754672
660	-0.943372774	-0.917163804	-0.885727317	-0.855766818	-0.827232853
661	-0.950229654	-0.923802104	-0.89210122	-0.8618649	-0.833046967
662	-0.956724321	-0.930134366	-0.898193614	-0.867700396	-0.838615191
663	-0.962539333	-0.935759208	-0.903587787	-0.872851407	-0.843513122
664	-0.967986692	-0.941071983	-0.908694696	-0.877734358	-0.848160033
665	-0.972748977	-0.945671355	-0.913097629	-0.881927318	-0.852131463
666	-0.977138655	-0.949953723	-0.917208616	-0.885847789	-0.855847751
667	-0.980838116	-0.953517835	-0.920610981	-0.889073845	-0.858884419
668	-0.984160351	-0.956761099	-0.923717794	-0.892024031	-0.861662839
669	-0.986787964	-0.959282393	-0.926112454	-0.894276469	-0.863758558
670	-0.989034885	-0.961480096	-0.928209033	-0.896250704	-0.865593944
671	-0.990584359	-0.96295326	-0.92959105	-0.89752495	-0.866744613
672	-0.99175138	-0.964101191	-0.93067353	-0.898519711	-0.867633887
673	-0.992219826	-0.964523164	-0.931040162	-0.898813342	-0.867837504
674	-0.992305461	-0.964619361	-0.931106874	-0.898827253	-0.867779688
675	-0.991692546	-0.963989339	-0.930457579	-0.898139996	-0.867036356
676	-0.990697307	-0.963034094	-0.929509048	-0.897173828	-0.866032578
677	-0.989004342	-0.961353524	-0.927845476	-0.895507559	-0.864344511
678	-0.986930329	-0.959349379	-0.925884414	-0.893564234	-0.862398011
679	-0.984160437	-0.956621956	-0.923210403	-0.890922979	-0.859769536
680	-0.981011934	-0.953573694	-0.920241705	-0.888007562	-0.856885665
681	-0.977170783	-0.949805356	-0.916563272	-0.884397497	-0.853323225
682	-0.972954827	-0.945719991	-0.912594005	-0.8805172	-0.849509444
683	-0.968050838	-0.940918898	-0.907919336	-0.875946644	-0.84502159
684	-0.962777033	-0.935805661	-0.902958727	-0.871110821	-0.840287461
685	-0.956820921	-0.929982184	-0.897298165	-0.865590238	-0.83488484
686	-0.950500922	-0.923852504	-0.891357594	-0.859810381	-0.829242015
687	-0.943505326	-0.917019205	-0.884723631	-0.85335237	-0.822937356
688	-0.936152721	-0.909886687	-0.877816617	-0.846642103	-0.816399552
689	-0.928132343	-0.902058292	-0.870223881	-0.839261395	-0.809207638
690	-0.919762955	-0.893938692	-0.862366075	-0.831636465	-0.801790608
691	-0.910734865	-0.885132064	-0.853831326	-0.823349905	-0.793728239
692	-0.901366922	-0.876043262	-0.845040506	-0.814828164	-0.785449735
693	-0.891350534	-0.866277376	-0.835582627	-0.805654693	-0.776535688
694	-0.881004481	-0.856239346	-0.825878692	-0.796256076	-0.767415406
695	-0.870021285	-0.84553526	-0.815518686	-0.786216703	-0.757670377
696	-0.85871954	-0.834570042	-0.804923654	-0.775963189	-0.747729903
697	-0.846792961	-0.822950864	-0.793684645	-0.765080948	-0.737176441
698	-0.8345599	-0.811082541	-0.782222648	-0.753996517	-0.726439176
699	-0.821715388	-0.798573414	-0.770129868	-0.742296411	-0.715101611
700	-0.808577472	-0.785828091	-0.757827143	-0.730406977	-0.703592698
701	-0.794842576	-0.772456174	-0.744907923	-0.717915907	-0.691497057
702	-0.780828335	-0.758861974	-0.731792792	-0.705249243	-0.67924329
703	-0.766232601	-0.74465645	-0.718076534	-0.691995924	-0.666417209
704	-0.751372472	-0.730243524	-0.704179369	-0.678581566	-0.653446944
705	-0.735947279	-0.715235612	-0.689697493	-0.664596422	-0.63991957
706	-0.720273486	-0.700036168	-0.675050654	-0.650465558	-0.626262629
707	-0.704051985	-0.68425917	-0.659836532	-0.635780608	-0.612064526
708	-0.687598537	-0.668307526	-0.644474281	-0.620965962	-0.597752096
709	-0.670615678	-0.651796883	-0.628563126	-0.605614693	-0.582915146
710	-0.653418379	-0.635129529	-0.612521499	-0.590150388	-0.567979684
711	-0.635710877	-0.617922887	-0.595950224	-0.574167619	-0.552536986
712	-0.617807256	-0.600578551	-0.579266878	-0.558089043	-0.537012119
713	-0.599413508	-0.582715818	-0.562073924	-0.54151079	-0.520997898
714	-0.580842741	-0.564735502	-0.544787943	-0.524854461	-0.504918332
715	-0.561802783	-0.546258859	-0.527013072	-0.507717795	-0.488367842
716	-0.542605721	-0.527685824	-0.50916475	-0.490521222	-0.471769273
717	-0.522961329	-0.508639659	-0.490848816	-0.472864145	-0.454718715
718	-0.503180667	-0.489519295	-0.472479422	-0.455165702	-0.437637743
719	-0.482975604	-0.469950019	-0.453664129	-0.437027016	-0.420124182
720	-0.462656211	-0.45032959	-0.434815666	-0.418865828	-0.402598234
721	-0.441936647	-0.430285292	-0.415543337	-0.400285031	-0.38465952
722	-0.421126108	-0.410213512	-0.396258312	-0.381700865	-0.366726778
723	-0.399941327	-0.389743456	-0.376571663	-0.362718051	-0.348401482
724	-0.378690832	-0.369269902	-0.35689288	-0.343751233	-0.330100811
725	-0.357094294	-0.348423867	-0.336834831	-0.324407011	-0.311428154
726	-0.335459849	-0.327598261	-0.316805219	-0.305098349	-0.292799046
727	-0.313510484	-0.306425784	-0.296418742	-0.285433778	-0.27381884
728	-0.291554176	-0.285297218	-0.276081228	-0.265824502	-0.254901346
729	-0.269317476	-0.263846818	-0.255409249	-0.245881038	-0.235653934
730	-0.247108207	-0.242463009	-0.234806681	-0.226012755	-0.216488612
731	-0.224656361	-0.220781511	-0.213892023	-0.205832205	-0.19701481
732	-0.20226912	-0.199188212	-0.193067142	-0.18574686	-0.177642664
733	-0.179679163	-0.17732026	-0.171952523	-0.165371355	-0.157983707
734	-0.157191788	-0.155560914	-0.15094798	-0.145111201	-0.138446133
735	-0.134540758	-0.133548793	-0.129676045	-0.12458316	-0.118643613
736	-0.112027397	-0.111664515	-0.108534451	-0.104190731	-0.098982338
737	-0.089384177	-0.089548293	-0.087147842	-0.08355284	-0.079078145
738	-0.066905779	-0.067578186	-0.065911846	-0.063070924	-0.059335166
739	-0.044320749	-0.045396193	-0.044453277	-0.042366102	-0.039371427
740	-0.021914685	-0.023377967	-0.023165649	-0.021837707	-0.019588947
741	0.000589656	-0.001167531	-0.001677999	-0.001109078	0.000392042
742	0.022916804	0.02086168	0.019618291	0.019422602	0.020171686
743	0.045349628	0.04306336	0.04109191	0.040131756	0.040127533
744	0.067621274	0.065066098	0.062353622	0.060623388	0.059861939
745	0.090017192	0.087221077	0.083769811	0.081269674	0.079750228
746	0.112274662	0.109158736	0.104953401	0.101677842	0.09939701
747	0.134675993	0.13122757	0.126268449	0.122217817	0.119175385
748	0.156956091	0.153059759	0.147330059	0.142499088	0.138692254
749	0.179387401	0.175001003	0.168499958	0.162889333	0.158318502
750	0.201696247	0.196685177	0.189395451	0.183000333	0.177663355
751	0.224140266	0.218455166	0.210375944	0.203197533	0.197095496
752	0.24643419	0.23994657	0.23106097	0.223095036	0.216226505
753	0.268820297	0.261499511	0.251807637	0.243056074	0.235422882
754	0.29100386	0.282751403	0.272237737	0.262697099	0.254298588
755	0.313216536	0.304039723	0.292706113	0.282379156	0.273217967
756	0.335160987	0.325003827	0.312836851	0.301721069	0.291797378
757	0.357066484	0.345978708	0.332982572	0.321081735	0.310399039
758	0.378641634	0.366605813	0.352769688	0.340082366	0.328641728
759	0.400121183	0.387217829	0.372548655	0.359079748	0.346885571
760	0.421225752	0.407458442	0.391948238	0.377697502	0.364751773
761	0.442199157	0.42765821	0.411316793	0.396290349	0.382598412
762	0.462774684	0.447463193	0.430285466	0.414484326	0.400049126
763	0.483203074	0.467201977	0.449200574	0.43263214	0.417459991
764	0.503225723	0.4865231	0.467695667	0.450362254	0.434457078
765	0.523094317	0.505753317	0.486115099	0.468025415	0.45139451
766	0.542551881	0.524543709	0.504094838	0.485252511	0.46790079
767	0.561845284	0.543219317	0.521977344	0.502392389	0.484328139
768	0.580714894	0.561433798	0.539401012	0.519078357	0.500307484
769	0.599400646	0.579510568	0.556706486	0.535657427	0.516189203
770	0.61764029	0.597105865	0.573534587	0.551765317	0.531606629
771	0.635668896	0.614541555	0.590224218	0.567747268	0.546908362
772	0.653224876	0.631476437	0.606418619	0.583241392	0.56173012
773	0.670542277	0.648230881	0.622455027	0.598591228	0.576418787
774	0.687363563	0.664466214	0.637979086	0.613437261	0.590612445
775	0.703924216	0.680501362	0.653326443	0.628121399	0.604656328
776	0.719971705	0.696000129	0.668145121	0.642286473	0.618190849
777	0.73574259	0.71128005	0.682769254	0.656272834	0.631559667
778	0.750987754	0.726007344	0.696849214	0.669725623	0.644405488
779	0.76594275	0.740498209	0.710717697	0.682983711	0.657070468
780	0.780359675	0.754421219	0.724027385	0.695694513	0.66919957
781	0.7944715	0.768091287	0.737109615	0.708195493	0.681133518
782	0.808030684	0.781179279	0.749619334	0.720136298	0.692519484
783	0.821267803	0.793998885	0.761886596	0.731853066	0.703696846
784	0.833936498	0.806223195	0.773568562	0.742997622	0.714314932
785	0.846266321	0.818164741	0.784994083	0.753904862	0.724711849
786	0.858013352	0.829498771	0.795822476	0.764228735	0.734539031
787	0.869407173	0.840536731	0.806381471	0.774302976	0.744133396
788	0.880206688	0.850955957	0.816332478	0.7837836	0.753148422
789	0.890641439	0.861066882	0.826002184	0.793003262	0.761919924
790	0.90047249	0.870548864	0.835054032	0.801619984	0.77010336
791	0.909928601	0.879711402	0.843813745	0.809965423	0.778033526
792	0.918772163	0.888235802	0.851946728	0.817699539	0.785367796
793	0.927230724	0.896430709	0.859777824	0.825153081	0.792440031
794	0.935067806	0.90397931	0.866974329	0.831987876	0.798909452
795	0.942510041	0.911189474	0.873860288	0.838533847	0.805109073
796	0.949322476	0.917746197	0.880104812	0.844454616	0.810699888
797	0.955731427	0.923956657	0.886031233	0.850079371	0.816014149
798	0.961503815	0.929507581	0.891310401	0.85507345	0.820714554
799	0.96686592	0.934705543	0.896265018	0.859765388	0.82513268
800	0.971586428	0.939238924	0.900567593	0.863822169	0.828932847
801	0.975891415	0.943413777	0.904540282	0.867571759	0.832446048
802	0.979550933	0.946920062	0.907857175	0.870682706	0.835338149
803	0.98279063	0.950063391	0.910839965	0.873482496	0.837939643
804	0.985381675	0.952535228	0.913164242	0.875641159	0.839917863
805	0.987549343	0.954640827	0.915151319	0.877485787	0.84160289
806	0.989065974	0.956073073	0.916478202	0.878687813	0.842663445
807	0.99015675	0.957136948	0.917465909	0.879574015	0.843429281
808	0.990595317	0.957526678	0.917792782	0.879817151	0.843570424
809	0.990606968	0.957547051	0.917779622	0.87974377	0.843416385
810	0.989966624	0.956893557	0.917106026	0.879027871	0.842638418
811	0.988899688	0.955870868	0.916092658	0.877995857	0.841565869
812	0.987182159	0.954175656	0.914420291	0.87632289	0.839871138
813	0.985039478	0.952112555	0.912409527	0.874335302	0.83788349
814	0.982248556	0.949379344	0.909742236	0.871709343	0.835276391
815	0.979034909	0.94628069	0.906739037	0.868771352	0.832379098
816	0.975176332	0.942515398	0.903082817	0.865198586	0.828866064
817	0.970898558	0.938388243	0.899094285	0.861317469	0.825066611
818	0.96598029	0.93359898	0.89445727	0.856806185	0.820656102
819	0.960647604	0.928452558	0.889492643	0.851991318	0.815963993
820	0.954680066	0.922649609	0.883885101	0.846551906	0.810666475
821	0.94830412	0.916495319	0.877955746	0.840814756	0.805093207
822	0.941300082	0.909691126	0.871390071	0.834459687	0.79892113
823	0.933894752	0.902542514	0.864509477	0.827813795	0.792480165
824	0.925869093	0.894751656	0.857000185	0.82055761	0.785447929
825	0.917450295	0.886624393	0.849183957	0.813018573	0.778154659
826	0.908419928	0.877863565	0.840747676	0.804877852	0.770278573
827	0.899005656	0.868775427	0.832013528	0.796463292	0.762150278
828	0.88898964	0.859063419	0.822668994	0.787456629	0.753448518
829	0.878600082	0.849034263	0.813036737	0.778186157	0.744504313
830	0.867619684	0.83839194	0.80280478	0.768334111	0.734996866
831	0.856277207	0.827443686	0.792296311	0.758229281	0.72525765
832	0.844355817	0.815893971	0.781199837	0.747554333	0.714966254
833	0.832084837	0.804050593	0.76983912	0.736638584	0.704454643
834	0.819247831	0.791618455	0.75790309	0.725165069	0.693402725
835	0.806074708	0.778905967	0.74571612	0.713463663	0.682142986
836	0.792349399	0.765618426	0.732967511	0.7012177	0.67035559
837	0.77830244	0.752064891	0.719982277	0.68875764	0.658373568
838	0.763718101	0.737951017	0.70645003	0.675767055	0.645877282
839	0.748827568	0.72358656	0.69269645	0.662577001	0.633200327
840	0.73341541	0.708677501	0.678411405	0.648871229	0.620023203
841	0.717713467	0.693534331	0.663921248	0.634981406	0.606680089
842	0.701506555	0.677863333	0.648916047	0.6205914	0.592851569
843	0.685027168	0.661975771	0.633722833	0.606033492	0.578872413
844	0.668060333	0.645578208	0.618031811	0.590991614	0.564423244
845	0.650839206	0.628982709	0.602170685	0.575798664	0.549839429
846	0.63314901	0.611896095	0.585829739	0.560138583	0.534801583
847	0.61522358	0.594631251	0.569337329	0.544344879	0.519645677
848	0.596848328	0.576895225	0.55238376	0.52810146	0.504052273
849	0.578257786	0.559001722	0.535298017	0.511742433	0.488357944
850	0.559237556	0.540657981	0.517770365	0.494951629	0.47224317
851	0.540022889	0.522178503	0.50013039	0.478063743	0.456045114
852	0.520399609	0.503270661	0.482068257	0.460762492	0.439444145
853	0.500603741	0.484249703	0.463914118	0.443383144	0.422778008
854	0.480421405	0.464823059	0.445357991	0.42560927	0.405726933
855	0.460089507	0.445306645	0.426730549	0.407776691	0.388629237
856	0.439394602	0.42540785	0.40772162	0.389568811	0.371164987
857	0.418574627	0.40544315	0.388662361	0.371321981	0.353673054
858	0.397416767	0.385119774	0.369242372	0.352719416	0.335833329
859	0.376160193	0.364754627	0.349793253	0.334097977	0.317985212
860	0.354592948	0.344054655	0.330004351	0.315140679	0.299808409
861	0.332955641	0.323337042	0.310207672	0.296184864	0.281642826
862	0.311037392	0.302308326	0.290092294	0.276913339	0.263167973
863	0.289080384	0.281285827	0.269990592	0.257663901	0.244724232
864	0.266874904	0.259975565	0.249591373	0.238119149	0.225990917
865	0.244664636	0.238694865	0.229227351	0.218617302	0.207308851
866	0.222240834	0.217149154	0.208587065	0.198840755	0.188357155
867	0.199848222	0.195655664	0.18800354	0.179128115	0.169477054
868	0.177278353	0.173919195	0.167165066	0.159161582	0.150347481
869	0.154775988	0.152256833	0.146404951	0.139280114	0.131310022
870	0.132131737	0.130372772	0.12541126	0.11916573	0.112043429
871	0.109588823	0.108583942	0.104517556	0.099157695	0.092889605
872	0.086935177	0.086594009	0.083411718	0.078937866	0.073527133
873	0.064410555	0.064719786	0.062427533	0.05884577	0.054298181
874	0.04179834	0.042664538	0.041252728	0.03856312	0.034881177
875	0.019333036	0.020745034	0.020221288	0.018429658	0.015618503
876	-0.00320788	-0.001335703	-0.000979169	-0.001873025	-0.003811549
877	-0.025596034	-0.023260852	-0.022014499	-0.022005028	-0.023066446
878	-0.04805991	-0.045327449	-0.043197151	-0.042284854	-0.042468009
879	-0.070376498	-0.067218529	-0.06419286	-0.062372503	-0.061673615
880	-0.092778398	-0.089231011	-0.085314099	-0.082586545	-0.081005177
881	-0.115045199	-0.111047706	-0.106226534	-0.102586945	-0.100120048
882	-0.137409862	-0.132965261	-0.127242619	-0.122692313	-0.119340204
883	-0.159650228	-0.154666219	-0.148028007	-0.142562641	-0.138323048
884	-0.181994823	-0.176446836	-0.168895095	-0.162516552	-0.15739059
885	-0.204215094	-0.197989387	-0.189509587	-0.182214142	-0.176200353
886	-0.226530916	-0.21958966	-0.210183789	-0.20197401	-0.195074353
887	-0.248704215	-0.240929713	-0.230583529	-0.221456432	-0.213670308
888	-0.270944385	-0.262304831	-0.251020985	-0.240979956	-0.23231021
889	-0.293003778	-0.283396954	-0.271162192	-0.260205114	-0.250652049
890	-0.315082953	-0.304500869	-0.291319172	-0.279450368	-0.269017757
891	-0.336928138	-0.325298534	-0.311158252	-0.298376592	-0.287065681
892	-0.358735801	-0.346084273	-0.330991269	-0.31730213	-0.305117655
893	-0.380251818	-0.366540223	-0.350484935	-0.335888281	-0.322832465
894	-0.401674526	-0.386960297	-0.369950879	-0.354453232	-0.340531809
895	-0.422755123	-0.407026989	-0.389056291	-0.3726588	-0.357874997
896	-0.443698357	-0.427033859	-0.408112566	-0.390822981	-0.375183555
897	-0.464263855	-0.446663934	-0.426787473	-0.408608192	-0.392117398
898	-0.484663929	-0.466210475	-0.445392147	-0.426332204	-0.408997839
899	-0.504666	-0.485357214	-0.463595038	-0.443658126	-0.425485489
900	-0.524487509	-0.504397149	-0.481706994	-0.460903463	-0.441901403
901	-0.543900106	-0.523014876	-0.499397246	-0.477732109	-0.457906972
902	-0.563122054	-0.541503151	-0.51697633	-0.494461264	-0.473822953
903	-0.581925062	-0.55954757	-0.534114356	-0.510755693	-0.489311604
904	-0.600524582	-0.577440653	-0.551121517	-0.526932254	-0.504693338
905	-0.618689974	-0.594869115	-0.567668904	-0.542656674	-0.519631366
906	-0.636632738	-0.612125223	-0.584066334	-0.558245426	-0.534445712
907	-0.654120219	-0.628896912	-0.599985974	-0.573365285	-0.548800625
908	-0.671361334	-0.645476169	-0.615737233	-0.5883323	-0.563015696
909	-0.688123632	-0.661552237	-0.630993445	-0.602814382	-0.576756293
910	-0.7046158	-0.677416775	-0.646063574	-0.617127111	-0.590341529
911	-0.720607804	-0.692760414	-0.660622212	-0.630939619	-0.603437974
912	-0.7363096	-0.707874436	-0.674977842	-0.644566973	-0.616364214
913	-0.751494341	-0.722450922	-0.688806394	-0.657679608	-0.628788104
914	-0.766373072	-0.736780724	-0.702415831	-0.670592037	-0.641027658
915	-0.780721361	-0.750557438	-0.715483506	-0.682976076	-0.652752088
916	-0.79475006	-0.764071426	-0.728316816	-0.695145641	-0.664278793
917	-0.808235886	-0.777017855	-0.740594616	-0.706774005	-0.67527842
918	-0.82138837	-0.789686542	-0.752623696	-0.718174441	-0.686067706
919	-0.833984778	-0.80177428	-0.764084483	-0.729021754	-0.696318802
920	-0.846233149	-0.813570286	-0.775283117	-0.739628533	-0.70634774
921	-0.857911694	-0.824773034	-0.785901665	-0.749671181	-0.715828248
922	-0.869227587	-0.835671084	-0.796245577	-0.759461563	-0.725075606
923	-0.879960808	-0.845964647	-0.805998622	-0.768677745	-0.733765183
924	-0.890318317	-0.855941576	-0.815465515	-0.777630826	-0.74221147
925	-0.900082338	-0.865303867	-0.82433179	-0.786000598	-0.750091536
926	-0.909459698	-0.874338622	-0.832901387	-0.794097352	-0.757719041
927	-0.91823473	-0.882749669	-0.840861655	-0.801602666	-0.764772814
928	-0.926613709	-0.890823318	-0.848515719	-0.808825983	-0.771565647
929	-0.934382661	-0.898265275	-0.8555528	-0.815450721	-0.777778184
930	-0.94174689	-0.905361015	-0.862275165	-0.821785438	-0.783722308
931	-0.948493919	-0.911818169	-0.868373953	-0.827515443	-0.78908053
932	-0.95482802	-0.917921339	-0.874150537	-0.832948371	-0.794163791
933	-0.960538384	-0.923380122	-0.879298019	-0.837771469	-0.798656515
934	-0.96582848	-0.928478212	-0.884116842	-0.84229142	-0.802868667
935	-0.970489473	-0.932927211	-0.888302109	-0.846197446	-0.806486629
936	-0.974724219	-0.937009874	-0.892153301	-0.849795246	-0.809819359
937	-0.978325986	-0.94043984	-0.895367557	-0.852776058	-0.812555231
938	-0.981496979	-0.943498898	-0.898243367	-0.855444569	-0.815002172
939	-0.984032474	-0.945902755	-0.900479935	-0.857494065	-0.816850584
940	-0.98613384	-0.947932205	-0.902374734	-0.859228193	-0.818407331
941	-0.987598221	-0.949305051	-0.903629061	-0.86034232	-0.819364875
942	-0.988626034	-0.950301072	-0.904539347	-0.861139031	-0.820028997
943	-0.989016282	-0.950640186	-0.904809006	-0.861315794	-0.820094239
944	-0.988968464	-0.950601136	-0.904733403	-0.861174114	-0.81986528
945	-0.988283548	-0.949905976	-0.904018089	-0.860413584	-0.819038765
946	-0.987160212	-0.948832394	-0.902957347	-0.859334607	-0.817918248
947	-0.985401475	-0.947104593	-0.901258881	-0.857638919	-0.816202493
948	-0.983205217	-0.944999193	-0.899215876	-0.855625808	-0.814193914
949	-0.980376498	-0.942242556	-0.8965382	-0.852999163	-0.811593403
950	-0.977112344	-0.939110222	-0.893517929	-0.850057145	-0.808702223
951	-0.973219787	-0.935330716	-0.889867104	-0.846505804	-0.8052234
952	-0.96889494	-0.93117849	-0.885876684	-0.842642166	-0.801457029
953	-0.96394677	-0.926384237	-0.881260884	-0.838174441	-0.797108273
954	-0.958570479	-0.921221311	-0.876309546	-0.833398515	-0.792476053
955	-0.952576992	-0.91542257	-0.87073906	-0.828024758	-0.787267661
956	-0.946160641	-0.909260272	-0.864838145	-0.822347907	-0.781780838
957	-0.939134337	-0.90246943	-0.858325364	-0.816080487	-0.775724995
958	-0.931691571	-0.895321209	-0.851488316	-0.809516084	-0.769396689
959	-0.923647226	-0.887552767	-0.844047729	-0.802369362	-0.762507436
960	-0.91519394	-0.87943418	-0.836290086	-0.794932759	-0.755352603
961	-0.906148521	-0.870704737	-0.827938268	-0.78692306	-0.747645795
962	-0.896702741	-0.861633434	-0.819277651	-0.778631553	-0.739681191
963	-0.886675289	-0.851961677	-0.810033248	-0.769777122	-0.731174456
964	-0.876257081	-0.841957393	-0.800489339	-0.76064991	-0.722418583
965	-0.865268671	-0.831364087	-0.790373047	-0.750970869	-0.713131271
966	-0.853900146	-0.820448634	-0.779967566	-0.741029001	-0.703604332
967	-0.841973915	-0.808956618	-0.769002101	-0.730547294	-0.693557464
968	-0.829679261	-0.797153884	-0.757758769	-0.719813612	-0.683281304
969	-0.816840414	-0.784788072	-0.745968825	-0.708552942	-0.672497513
970	-0.803645866	-0.772124024	-0.733913321	-0.69705202	-0.661495562
971	-0.789921617	-0.758911411	-0.721325518	-0.685037783	-0.649999033
972	-0.775855374	-0.745414106	-0.708485417	-0.672795848	-0.638296242
973	-0.761274861	-0.731383782	-0.695128236	-0.660055057	-0.626112647
974	-0.746367019	-0.717083374	-0.681532934	-0.647099918	-0.613735426
975	-0.730961257	-0.70226653	-0.667436633	-0.633661124	-0.600891862
976	-0.715243782	-0.687195283	-0.65311726	-0.620022087	-0.58786801
977	-0.699045649	-0.671625219	-0.638313779	-0.605915293	-0.574392927
978	-0.682552365	-0.655817504	-0.623303094	-0.591623075	-0.560751564
979	-0.665596588	-0.639529615	-0.607825944	-0.576879651	-0.546674698
980	-0.648363152	-0.623021882	-0.592158218	-0.561966292	-0.532446199
981	-0.630686274	-0.606053621	-0.576042357	-0.546618887	-0.517798503
982	-0.612750155	-0.588884345	-0.559753243	-0.531117661	-0.503014423
983	-0.594390538	-0.571275141	-0.543034942	-0.515200108	-0.487827994
984	-0.575791049	-0.553484715	-0.526161338	-0.499145433	-0.472520999
985	-0.55678895	-0.535275838	-0.508878041	-0.482692668	-0.45682901
986	-0.537567382	-0.516906408	-0.491457949	-0.466120018	-0.441032807
987	-0.517965139	-0.498140771	-0.473648133	-0.449167986	-0.424869434
988	-0.498165	-0.479235998	-0.455720517	-0.432113806	-0.408618701
989	-0.478007341	-0.459957891	-0.437423549	-0.41469938	-0.392019053
990	-0.457674733	-0.44056266	-0.419028199	-0.397201003	-0.375349364
991	-0.437009219	-0.420817417	-0.400284208	-0.379361903	-0.358349413
992	-0.416193356	-0.40097747	-0.381461609	-0.361457467	-0.341297169
993	-0.395070968	-0.380811092	-0.362311359	-0.343232181	-0.323933678
994	-0.373824808	-0.360572636	-0.343102581	-0.324960559	-0.306536038
995	-0.352300583	-0.340031382	-0.323587364	-0.306388268	-0.288846488
996	-0.330681416	-0.319440684	-0.304033957	-0.287788988	-0.271141295
997	-0.308814923	-0.298570677	-0.284195504	-0.268909497	-0.253163817
998	-0.286884637	-0.277673679	-0.264339414	-0.250022675	-0.235189525
999	-0.264739925	-0.25652055	-0.244219818	-0.230876342	-0.216962824
1000	-0.242564529	-0.235362559	-0.224103322	-0.211742618	-0.198758428
1001	-0.220209103	-0.21397118	-0.203744977	-0.192370287	-0.180321713
1002	-0.19785704	-0.192596649	-0.183410634	-0.173030752	-0.161926673
1003	-0.175359424	-0.171010972	-0.162856193	-0.15347369	-0.143319579
1004	-0.152898334	-0.149463402	-0.142346799	-0.133969825	-0.124773745
1005	-0.130324034	-0.127726433	-0.121639142	-0.114269655	-0.106036261
1006	-0.107815982	-0.106048415	-0.10099771	-0.094643264	-0.087379796
1007	-0.085222136	-0.084202315	-0.08017992	-0.074841898	-0.068552184
1008	-0.06271795	-0.062435692	-0.059449653	-0.055135042	-0.049825487
1009	-0.040147711	-0.040521999	-0.038564993	-0.035274615	-0.030948206
1010	-0.017681841	-0.018708133	-0.017789267	-0.015529542	-0.012191831
1011	0.004839772	0.003231936	0.003118837	0.004347658	0.006694544
1012	0.027251867	0.02505183	0.023896496	0.024088582	0.025439969
1013	0.04971855	0.046977027	0.04478448	0.043940186	0.044294833
1014	0.072078526	0.068761532	0.065520426	0.063634555	0.062988688
1015	0.094498077	0.090630241	0.086344622	0.083418192	0.081771485
1016	0.116817292	0.112337415	0.106995123	0.103023636	0.100373246
1017	0.139201584	0.134107356	0.127711803	0.122697009	0.119043558
1018	0.161488942	0.155694478	0.148233096	0.142171276	0.137512882
1019	0.183840394	0.177322505	0.168798527	0.16169225	0.156030512
1020	0.206088437	0.198745928	0.189146878	0.18099329	0.174327321
1021	0.228386911	0.220187933	0.209517394	0.200319975	0.192652385
1022	0.250560749	0.241403052	0.229649178	0.219406034	0.210736961
1023	0.272755673	0.262613998	0.249781263	0.238496879	0.228829974
1024	0.294789259	0.28357534	0.269653053	0.257326585	0.24666304
1025	0.316800653	0.304509408	0.289503441	0.276140471	0.264485004
1026	0.338602714	0.325170822	0.309072114	0.294672933	0.28202782
1027	0.360331657	0.345781651	0.328597897	0.313169264	0.299540316
1028	0.381799816	0.366096601	0.347820747	0.331364168	0.316754762
1029	0.403144917	0.3863376	0.366979494	0.349502976	0.333920034
1030	0.424182879	0.406259493	0.385814355	0.36732068	0.3507687
1031	0.445056426	0.426084195	0.404564237	0.385062716	0.367549746
1032	0.46558746	0.445566746	0.422969611	0.402464352	0.38399602
1033	0.485924903	0.464929171	0.44126953	0.419771187	0.400356676
1034	0.505896471	0.483926758	0.459204718	0.436718756	0.416364828
1035	0.525655962	0.50278176	0.477014439	0.453552878	0.432269852
1036	0.545034592	0.521249757	0.494439671	0.470009345	0.447805116
1037	0.564188179	0.539553333	0.511719951	0.486334252	0.463220271
1038	0.582948382	0.557448401	0.528596514	0.502263642	0.478248929
1039	0.601470288	0.57515796	0.545309229	0.518043937	0.493141063
1040	0.619583818	0.592438283	0.56159959	0.533411426	0.507630521
1041	0.637442026	0.609512859	0.577707854	0.548612906	0.521967641
1042	0.65487268	0.626138338	0.593375779	0.563384907	0.535886503
1043	0.672027283	0.642538753	0.608844057	0.577974646	0.549637853
1044	0.688732568	0.65847114	0.623854717	0.592118894	0.562955996
1045	0.705140009	0.674160122	0.638648933	0.606065327	0.576092124
1046	0.721076881	0.689363125	0.652969006	0.619550958	0.588780764
1047	0.736696019	0.70430539	0.667056633	0.632823956	0.601273588
1048	0.751826182	0.718744731	0.680654397	0.645621579	0.613305347
1049	0.766621993	0.732907035	0.694004548	0.658192522	0.625128221
1050	0.780913588	0.746550498	0.706849959	0.670274292	0.636477185
1051	0.794856861	0.759901666	0.719433463	0.682116135	0.647604955
1052	0.808282549	0.772719114	0.731498227	0.693455811	0.658246735
1053	0.821346999	0.785230057	0.743287695	0.704543143	0.668655795
1054	0.833880854	0.797193448	0.754545336	0.715116153	0.678567575
1055	0.846040476	0.808837175	0.765515218	0.725425255	0.68823592
1056	0.857656293	0.819920566	0.775941127	0.735208744	0.697396512
1057	0.868884844	0.830672185	0.786067768	0.74471764	0.706303781
1058	0.879556715	0.840851736	0.795639249	0.753690518	0.714693665
1059	0.889829086	0.85068846	0.804900926	0.762379018	0.722821189
1060	0.899533149	0.85994244	0.81359724	0.770522008	0.730422556
1061	0.908827035	0.868843589	0.821974199	0.77837175	0.737753393
1062	0.917542691	0.877152376	0.829776592	0.78566742	0.744550184
1063	0.925839153	0.885099382	0.837251078	0.792661905	0.751069157
1064	0.933548958	0.892445472	0.844142809	0.799094705	0.757047093
1065	0.940831785	0.899421884	0.85069909	0.805219328	0.762740822
1066	0.947520529	0.905789891	0.856665451	0.810775619	0.767887435
1067	0.953775315	0.911781381	0.862289837	0.816017699	0.77274436
1068	0.959429332	0.91715805	0.867318172	0.820685774	0.777049021
1069	0.964643162	0.922152417	0.871999028	0.825034573	0.781059429
1070	0.969250414	0.926526622	0.876078745	0.828804684	0.784513363
1071	0.973412261	0.930513799	0.879806506	0.83225143	0.787669408
1072	0.976962896	0.933876552	0.882929085	0.835115804	0.79026572
1073	0.980064166	0.936848611	0.885696259	0.837653704	0.792561436
1074	0.982550909	0.939193064	0.887855262	0.839606553	0.794295116
1075	0.984585598	0.941144217	0.889656442	0.841230808	0.795726431
1076	0.98600367	0.942465665	0.890847516	0.842268347	0.796594368
1077	0.986968115	0.943392265	0.891679378	0.842976159	0.797159109
1078	0.987314911	0.943688146	0.891900257	0.843096608	0.797160096
1079	0.987207487	0.943588687	0.891761566	0.842887189	0.796857994
1080	0.986482382	0.94285858	0.891012072	0.842090779	0.795992726
1081	0.985303461	0.941733697	0.88990368	0.840965349	0.794825411
1082	0.983507899	0.939979321	0.888185725	0.839254322	0.793096485
1083	0.981260022	0.937831782	0.886110572	0.837216114	0.791067486
1084	0.97839771	0.935056986	0.883428156	0.834594721	0.78847939
1085	0.975085738	0.931891689	0.880391266	0.831648968	0.785594117
1086	0.97116271	0.928102451	0.876750473	0.828123461	0.782153217
1087	0.966793793	0.923926415	0.872758953	0.824277393	0.778418952
1088	0.961818316	0.919130829	0.868167948	0.819856011	0.774133476
1089	0.956401768	0.913953186	0.863230984	0.81511884	0.769559351
1090	0.950384214	0.908161455	0.857700007	0.809811796	0.764439367
1091	0.943931431	0.901993441	0.851828855	0.804194691	0.759036339
1092	0.936884258	0.895217869	0.845370214	0.79801415	0.753093726
1093	0.929408739	0.888072812	0.83857819	0.791530221	0.74687455
1094	0.921346539	0.880327793	0.831206248	0.784490269	0.740122969
1095	0.912863944	0.872221108	0.823508718	0.777154533	0.733102162
1096	0.903803479	0.863523115	0.81523988	0.769271148	0.725557019
1097	0.894331629	0.854472296	0.80665424	0.761100492	0.717750825
1098	0.884291793	0.844839881	0.797506929	0.752391504	0.709429234
1099	0.873850602	0.834864494	0.788052581	0.743404646	0.700855582
1100	0.862852353	0.824318278	0.778047213	0.733889692	0.691776318
1101	0.851463771	0.81343996	0.767745533	0.724107134	0.682454774
1102	0.83953008	0.80200264	0.756904477	0.713807608	0.672638227
1103	0.827218068	0.7902451	0.745778776	0.703251578	0.662589949
1104	0.814373919	0.777941442	0.734126315	0.692190575	0.652058075
1105	0.801164445	0.765330467	0.722201787	0.680884975	0.641305759
1106	0.787436823	0.752187317	0.709764056	0.669087228	0.630082023
1107	0.773357845	0.738750769	0.697067719	0.657057565	0.618649847
1108	0.758775701	0.724797049	0.683872641	0.644549383	0.606759171
1109	0.743857115	0.710564869	0.670433261	0.631822703	0.594672738
1110	0.728451313	0.695831579	0.65651047	0.618631896	0.582141436
1111	0.712724903	0.680835777	0.642358482	0.605236712	0.569427717
1112	0.696528174	0.665355973	0.627739231	0.59139252	0.55628344
1113	0.680027584	0.649630601	0.612906641	0.577358739	0.542970706
1114	0.663074513	0.633439361	0.597623705	0.562891756	0.529242375
1115	0.645835241	0.617020469	0.582143989	0.548250597	0.515360139
1116	0.628162279	0.60015483	0.566231557	0.533192692	0.501077884
1117	0.610221698	0.583080377	0.550139547	0.517976611	0.486656833
1118	0.591867183	0.565579233	0.533633108	0.502360849	0.471851922
1119	0.57326459	0.547888972	0.516964878	0.486603462	0.45692385
1120	0.554268834	0.529792927	0.499901101	0.470464024	0.441628627
1121	0.535045566	0.51152823	0.482693849	0.454200019	0.42622637
1122	0.515451017	0.492879408	0.465110464	0.437572124	0.410474182
1123	0.495650672	0.474083051	0.447402389	0.420837191	0.394631545
1124	0.475502188	0.454924851	0.429338073	0.403757013	0.378456676
1125	0.455170957	0.435640753	0.411168261	0.38658776	0.362208367
1126	0.434516196	0.41601757	0.392662519	0.369092356	0.345645965
1127	0.413703297	0.396290491	0.374070835	0.351526232	0.329027521
1128	0.392593182	0.376247404	0.355163897	0.333653461	0.312113527
1129	0.371351331	0.35612263	0.336190878	0.315728682	0.295161242
1130	0.349840493	0.335705079	0.316923596	0.297517129	0.277932319
1131	0.328226284	0.3152281	0.297610361	0.279272601	0.260683173
1132	0.306373322	0.29448158	0.278024126	0.260761504	0.243176628
1133	0.284447297	0.273697798	0.258412288	0.24223675	0.22566821
1134	0.262314577	0.252667585	0.238548949	0.223465926	0.207921922
1135	0.240140666	0.231622071	0.218680547	0.204701011	0.190192355
1136	0.217793331	0.21035301	0.198582341	0.18571078	0.172244699
1137	0.195437351	0.189090327	0.178499772	0.166746239	0.154332564
1138	0.172941241	0.167626699	0.158209265	0.147577354	0.13622233
1139	0.150468219	0.146190813	0.137955231	0.128454117	0.118166587
1140	0.127886598	0.124576289	0.117515266	0.109147689	0.099932905
1141	0.105356964	0.103010571	0.097132723	0.089907008	0.081772812
1142	0.082746317	0.081288256	0.076586375	0.07050443	0.063455068
1143	0.060211481	0.059635565	0.056118485	0.051187804	0.045230103
1144	0.037617117	0.037848128	0.035509013	0.031730677	0.02686786
1145	0.015115416	0.01615097	0.014999104	0.012379773	0.008617634
1146	-0.00743188	-0.005659178	-0.005630094	-0.007090174	-0.009749452
1147	-0.029877449	-0.027358443	-0.026138574	-0.026433595	-0.027985272
1148	-0.052362249	-0.049148928	-0.046744006	-0.045874582	-0.046317536
1149	-0.07474311	-0.070807864	-0.067207544	-0.065168752	-0.064499318
1150	-0.097162439	-0.092536126	-0.087745678	-0.084539031	-0.08275717
1151	-0.11947946	-0.114112007	-0.108120745	-0.103742251	-0.100845397
1152	-0.141835824	-0.135735108	-0.128548066	-0.123000191	-0.118989411
1153	-0.164090607	-0.157184751	-0.148791184	-0.142070922	-0.136944771
1154	-0.186381991	-0.17865923	-0.169064261	-0.161175091	-0.154935766
1155	-0.208566219	-0.199938884	-0.189132071	-0.180072038	-0.172719237
1156	-0.230775559	-0.221220691	-0.209207638	-0.198981297	-0.190518368
1157	-0.252861435	-0.242286008	-0.229056982	-0.217663497	-0.208091303
1158	-0.274948887	-0.263330515	-0.248892014	-0.236337086	-0.225660146
1159	-0.296884008	-0.284136605	-0.268480024	-0.254764002	-0.242984364
1160	-0.318785022	-0.304898698	-0.288031838	-0.273161632	-0.260285003
1161	-0.340493993	-0.325400263	-0.307316034	-0.291293242	-0.277322869
1162	-0.362124477	-0.345834515	-0.326542385	-0.309375188	-0.294317981
1163	-0.383517303	-0.365986049	-0.34548078	-0.327172079	-0.311032496
1164	-0.404784586	-0.386046946	-0.364339972	-0.344899272	-0.327685435
1165	-0.425769252	-0.405802986	-0.382891178	-0.362322733	-0.344040319
1166	-0.446585141	-0.425445198	-0.401342175	-0.379656852	-0.360315201
1167	-0.467079939	-0.444760604	-0.419465524	-0.396668965	-0.376274975
1168	-0.487371178	-0.463939272	-0.437468066	-0.413572531	-0.392136759
1169	-0.507312359	-0.482769525	-0.45512372	-0.430136263	-0.407666825
1170	-0.52702486	-0.501440554	-0.472638438	-0.446572726	-0.423081393
1171	-0.546367226	-0.519742035	-0.489787511	-0.462652018	-0.438148116
1172	-0.565463216	-0.537862366	-0.506776045	-0.478585849	-0.453082349
1173	-0.584174422	-0.555592622	-0.523380713	-0.494145703	-0.467653128
1174	-0.602624805	-0.573120484	-0.539805823	-0.509542477	-0.482074984
1175	-0.620676857	-0.590238458	-0.555829438	-0.524549041	-0.496118332
1176	-0.638452954	-0.607133579	-0.571655116	-0.539375523	-0.509996915
1177	-0.655815181	-0.623599806	-0.587062311	-0.553796173	-0.523482524
1178	-0.672883692	-0.639823592	-0.602253881	-0.568020392	-0.536788156
1179	-0.689520099	-0.655600355	-0.617010672	-0.581823808	-0.549686968
1180	-0.705842852	-0.671116022	-0.63153489	-0.595415137	-0.562391252
1181	-0.721713954	-0.686167475	-0.645608769	-0.608571377	-0.57467552
1182	-0.737251257	-0.700940158	-0.659433909	-0.621500604	-0.586751405
1183	-0.752318197	-0.71523241	-0.672793929	-0.633981174	-0.598394759
1184	-0.767032939	-0.729229239	-0.685889871	-0.646220565	-0.609816596
1185	-0.781260921	-0.742730419	-0.698506724	-0.657998481	-0.620794097
1186	-0.795120889	-0.755920562	-0.710845022	-0.669521848	-0.631537698
1187	-0.808480158	-0.76860086	-0.722691108	-0.680571697	-0.641825889
1188	-0.821457731	-0.780955565	-0.734245057	-0.69135445	-0.651868575
1189	-0.833922271	-0.792787256	-0.74529455	-0.701652447	-0.661445536
1190	-0.845992534	-0.804279863	-0.756039243	-0.71167165	-0.67076619
1191	-0.857538053	-0.815237323	-0.766268138	-0.721195684	-0.67961158
1192	-0.868677076	-0.825843278	-0.77618052	-0.730430101	-0.688190684
1193	-0.879279875	-0.83590299	-0.785566683	-0.739159787	-0.696285787
1194	-0.889464302	-0.845599848	-0.794625588	-0.747589925	-0.704105468
1195	-0.899101555	-0.854740407	-0.803148797	-0.755506641	-0.711433227
1196	-0.908309404	-0.863507838	-0.811334987	-0.763114791	-0.718477293
1197	-0.916960225	-0.871709951	-0.81897696	-0.770201712	-0.725022349
1198	-0.925171953	-0.879529735	-0.826273156	-0.776971984	-0.731276318
1199	-0.932818231	-0.886776221	-0.833017584	-0.78321412	-0.737025037
1200	-0.940017202	-0.893632252	-0.839408487	-0.789132469	-0.742476168
1201	-0.946643663	-0.899908043	-0.845241051	-0.794516692	-0.747416673
1202	-0.952815858	-0.905786327	-0.850713367	-0.799570948	-0.752053992
1203	-0.958409556	-0.911078466	-0.85562176	-0.804086015	-0.756176179
1204	-0.963543009	-0.915967121	-0.86016421	-0.808265904	-0.759990499
1205	-0.968092848	-0.920264763	-0.864138148	-0.811902478	-0.763286061
1206	-0.972177348	-0.92415402	-0.867741484	-0.815199644	-0.766269999
1207	-0.975674015	-0.927448432	-0.87077272	-0.817950311	-0.768732441
1208	-0.978701252	-0.93033063	-0.873429733	-0.820358325	-0.77088043
1209	-0.981137494	-0.93261519	-0.87551206	-0.822217608	-0.772505079
1210	-0.983101377	-0.934484779	-0.877217587	-0.823731985	-0.773813378
1211	-0.984472278	-0.935754972	-0.878346849	-0.824696354	-0.774597389
1212	-0.985369107	-0.936608511	-0.879097777	-0.825314558	-0.77506409
1213	-0.985672129	-0.936861929	-0.879271868	-0.825382435	-0.775006451
1214	-0.985500512	-0.936698081	-0.879067137	-0.825103886	-0.774631477
1215	-0.984735333	-0.935934421	-0.878286006	-0.824275648	-0.773733008
1216	-0.983496006	-0.93475395	-0.877126611	-0.823101718	-0.772518111
1217	-0.981664366	-0.932975007	-0.87539226	-0.821379697	-0.77078146
1218	-0.979360097	-0.930780774	-0.87328125	-0.819313709	-0.768730215
1219	-0.976465781	-0.92799044	-0.870597736	-0.816702185	-0.766159844
1220	-0.973101426	-0.924787399	-0.867540209	-0.813749409	-0.763277637
1221	-0.969150357	-0.920991653	-0.86391364	-0.810254599	-0.759879815
1222	-0.96473295	-0.916786844	-0.859916743	-0.806422235	-0.756173828
1223	-0.959733255	-0.911993754	-0.855355269	-0.802052283	-0.75195661
1224	-0.954272038	-0.906796298	-0.85042819	-0.797349446	-0.747435801
1225	-0.948234032	-0.901016008	-0.844942002	-0.792114404	-0.74240901
1226	-0.941740399	-0.894837104	-0.839095961	-0.786552106	-0.737084089
1227	-0.934676514	-0.888081834	-0.832697273	-0.780463906	-0.731259288
1228	-0.927163942	-0.880934754	-0.825945508	-0.774055028	-0.725142694
1229	-0.919088674	-0.873218795	-0.818648547	-0.767127461	-0.718533158
1230	-0.910572701	-0.86511888	-0.811006297	-0.759886723	-0.711639025
1231	-0.901502614	-0.856458596	-0.802827281	-0.752135402	-0.704259709
1232	-0.892000856	-0.847423255	-0.794311764	-0.744079328	-0.696603834
1233	-0.8819546	-0.837837078	-0.785268875	-0.735521651	-0.688471336
1234	-0.87148676	-0.827885793	-0.775899257	-0.72666853	-0.680071138
1235	-0.860485065	-0.817394229	-0.766012611	-0.717323638	-0.671203664
1236	-0.84907291	-0.806548553	-0.755809969	-0.707693477	-0.662078143
1237	-0.83713855	-0.795174181	-0.745101572	-0.697582208	-0.652495459
1238	-0.824805864	-0.783457743	-0.734088853	-0.687196685	-0.642665159
1239	-0.811963612	-0.771225218	-0.722582554	-0.676341521	-0.632388546
1240	-0.798736163	-0.758663721	-0.710784517	-0.665223929	-0.621875499
1241	-0.785012763	-0.745599776	-0.698505951	-0.653648942	-0.610927709
1242	-0.770918283	-0.732220995	-0.685949108	-0.641824134	-0.59975539
1243	-0.756342438	-0.718354427	-0.672925629	-0.629554924	-0.588160592
1244	-0.741410609	-0.704188193	-0.659638172	-0.61704925	-0.576353866
1245	-0.726012967	-0.689549845	-0.645898778	-0.604112886	-0.56413759
1246	-0.710275407	-0.67462802	-0.631910505	-0.590954131	-0.551722657
1247	-0.694088542	-0.659250745	-0.617485754	-0.577379082	-0.538911745
1248	-0.677578784	-0.643607169	-0.602827976	-0.563596399	-0.525916083
1249	-0.660637181	-0.627525767	-0.587749898	-0.54941247	-0.512538622
1250	-0.643390678	-0.611196186	-0.572455351	-0.535036308	-0.498990929
1251	-0.625730762	-0.594447313	-0.556757354	-0.520274567	-0.4850762
1252	-0.607784931	-0.577469272	-0.540860099	-0.505336604	-0.471006329
1253	-0.589445135	-0.560091318	-0.524576864	-0.490029314	-0.456584739
1254	-0.570839459	-0.542504018	-0.508112187	-0.474562385	-0.442023641
1255	-0.551860356	-0.524536944	-0.491279573	-0.458742928	-0.42712666
1256	-0.53263655	-0.506381064	-0.474283882	-0.442780949	-0.412106314
1257	-0.513061059	-0.48786621	-0.45693882	-0.426483757	-0.396766411
1258	-0.493263316	-0.469183692	-0.439449546	-0.410061656	-0.38131976
1259	-0.473136983	-0.450163546	-0.421629938	-0.393322131	-0.365570333
1260	-0.45281229	-0.430997359	-0.403685432	-0.376475772	-0.349731215
1261	-0.43218364	-0.411515306	-0.385430057	-0.35933022	-0.333606524
1262	-0.411382145	-0.391909187	-0.367069497	-0.342096326	-0.317409601
1263	-0.390303037	-0.37200925	-0.348417913	-0.324581876	-0.300944697
1264	-0.369078368	-0.352007439	-0.329681213	-0.306997959	-0.284425383
1265	-0.347604237	-0.33173402	-0.310673672	-0.28915249	-0.267656033
1266	-0.326013618	-0.311381015	-0.291601396	-0.271256774	-0.250850424
1267	-0.304203415	-0.29077866	-0.272278761	-0.253118841	-0.233813037
1268	-0.282307371	-0.270118996	-0.252912044	-0.234950184	-0.216757833
1269	-0.26022297	-0.249232194	-0.233315714	-0.216558941	-0.199489387
1270	-0.238084376	-0.228310268	-0.213696189	-0.198156764	-0.182221813
1271	-0.215789213	-0.207183305	-0.193868025	-0.179551887	-0.164759776
1272	-0.193471486	-0.186043256	-0.174037755	-0.160956092	-0.147317509
1273	-0.171028291	-0.164720125	-0.154020017	-0.142177703	-0.129699757
1274	-0.148592677	-0.143405781	-0.13402143	-0.123428597	-0.112120843
1275	-0.126060364	-0.121930158	-0.113856713	-0.104517185	-0.094385586
1276	-0.103562528	-0.10048504	-0.093732541	-0.085655403	-0.076708358
1277	-0.08099263	-0.078900323	-0.073463716	-0.066651742	-0.058894052
1278	-0.05847912	-0.05736771	-0.053256934	-0.047718162	-0.041157053
1279	-0.03591251	-0.035717106	-0.032927085	-0.028663235	-0.02330232
1280	-0.013418003	-0.014140143	-0.012680853	-0.0096989	-0.005544212
1281	0.009117056	0.007533212	0.007666783	0.009366191	0.012312244
1282	0.031570636	0.029111381	0.027909184	0.028320157	0.030052758
1283	0.054058075	0.050764282	0.048231279	0.047354271	0.047872237
1284	0.076459663	0.072300375	0.068426513	0.066256752	0.0655565
1285	0.098892131	0.09388941	0.088679718	0.085218794	0.083300389
1286	0.121236483	0.115339885	0.108784465	0.104028764	0.100889879
1287	0.143608911	0.136821332	0.128925481	0.122877776	0.118519742
1288	0.165889051	0.158142292	0.148896508	0.141554389	0.135976153
1289	0.188190382	0.179472047	0.168882167	0.160249637	0.153453811
1290	0.210389148	0.200619201	0.188676416	0.178752319	0.170739141
1291	0.232594311	0.221752765	0.208463764	0.197253382	0.188026765
1292	0.254677381	0.242681442	0.228038433	0.215541916	0.205103402
1293	0.276741968	0.263573965	0.24758482	0.23380878	0.222163592
1294	0.298654708	0.284239189	0.266897462	0.251843401	0.238994399
1295	0.320514367	0.304845573	0.286160639	0.269836545	0.255790273
1296	0.34218393	0.325202191	0.305169256	0.28757803	0.27233867
1297	0.363759101	0.345477246	0.324107474	0.305258524	0.288833946
1298	0.385101505	0.365480108	0.342770623	0.322668282	0.305063997
1299	0.406306301	0.385378753	0.361342743	0.339997869	0.321223074
1300	0.427236385	0.404982929	0.37961964	0.357038034	0.337099565
1301	0.447988798	0.424460415	0.397785232	0.373979228	0.352887606
1302	0.46842981	0.443621431	0.415635862	0.390612743	0.368376125
1303	0.488659863	0.46263359	0.433355321	0.407128912	0.383759134
1304	0.508549515	0.481307675	0.450740544	0.423319621	0.39882615
1305	0.528202785	0.499811165	0.467975195	0.439375075	0.413771051
1306	0.547494084	0.517955492	0.484856855	0.455087806	0.428383989
1307	0.566529962	0.535908031	0.501569059	0.470647881	0.442858695
1308	0.585187289	0.553480946	0.517910092	0.485848529	0.456986009
1309	0.603573496	0.570841529	0.534063351	0.500879668	0.470959499
1310	0.621566303	0.587802755	0.549827881	0.515535273	0.484570739
1311	0.639272555	0.604531848	0.565386939	0.530005105	0.498013124
1312	0.656569726	0.620842661	0.580540381	0.544083931	0.511079006
1313	0.673563358	0.636902359	0.595471317	0.557961343	0.523961595
1314	0.690130457	0.652525735	0.609980466	0.571432949	0.536454065
1315	0.70637541	0.667879897	0.624250785	0.584688158	0.548749425
1316	0.722175279	0.682780632	0.638083903	0.597523465	0.560641717
1317	0.737633981	0.697394985	0.651662614	0.610128085	0.572323734
1318	0.752629431	0.711539782	0.664789508	0.622299444	0.58359043
1319	0.767265779	0.725381998	0.677647205	0.634226548	0.594634366
1320	0.781422375	0.73873954	0.690039298	0.645707795	0.605251446
1321	0.795203925	0.751779294	0.702148225	0.656931972	0.615633987
1322	0.808491341	0.764320284	0.713778622	0.667698489	0.625578883
1323	0.821389757	0.776529294	0.725112734	0.678195898	0.635278191
1324	0.833781406	0.788226493	0.735956281	0.688224661	0.64452983
1325	0.845771486	0.799578542	0.746491298	0.697973081	0.653525583
1326	0.857243216	0.810406785	0.756524626	0.707242708	0.662064432
1327	0.868301555	0.820877739	0.766238081	0.716221581	0.67033787
1328	0.878830546	0.830813949	0.775439658	0.724712373	0.678145976
1329	0.88893483	0.840381765	0.784310937	0.732902848	0.685679936
1330	0.898499345	0.849404954	0.792661099	0.74059683	0.692740955
1331	0.907628542	0.858049681	0.800671474	0.747981793	0.699519904
1332	0.916208445	0.866140956	0.808152457	0.754862746	0.705819143
1333	0.92434348	0.873844736	0.815285118	0.761426861	0.711829209
1334	0.931920917	0.880987294	0.821881089	0.767480353	0.717353645
1335	0.939045223	0.887734362	0.828121164	0.77321008	0.722582642
1336	0.945604944	0.89391349	0.833818238	0.778423494	0.727320951
1337	0.951704536	0.899690168	0.839152815	0.783307123	0.731758403
1338	0.957233748	0.90489324	0.843939075	0.787669675	0.735700978
1339	0.962296922	0.909687935	0.848357216	0.791697341	0.739338137
1340	0.966784943	0.913904406	0.852222724	0.795200105	0.742477108
1341	0.970801971	0.917707609	0.855715482	0.798363806	0.745306968
1342	0.974240012	0.920929014	0.858652292	0.800999724	0.747636213
1343	0.977203052	0.923733291	0.861212712	0.803293337	0.749653523
1344	0.979584261	0.925953242	0.863214879	0.805057235	0.751168677
1345	0.981487492	0.927753235	0.864838012	0.806476523	0.75236995
1346	0.982807133	0.928967413	0.865901594	0.807365115	0.753068411
1347	0.983646931	0.929759835	0.866584499	0.807907737	0.753451925
1348	0.983902511	0.92996599	0.866707563	0.807919632	0.75333286
1349	0.983677505	0.929749619	0.86644931	0.807585142	0.752898658
1350	0.982868755	0.928947564	0.865631936	0.806720848	0.751962997
1351	0.981579748	0.92772324	0.864433606	0.805510696	0.750712887
1352	0.979708522	0.925914848	0.862677883	0.803772613	0.74896332
1353	0.977358396	0.923685471	0.860542569	0.801690143	0.746900867
1354	0.974428592	0.920874669	0.857852596	0.799082557	0.744341833
1355	0.971022265	0.917645192	0.854785398	0.796132996	0.741472347
1356	0.967039831	0.913837961	0.85116728	0.792662074	0.738110026
1357	0.962584296	0.909615389	0.847175302	0.788852519	0.73444055
1358	0.957557277	0.904819756	0.84263714	0.78452629	0.730282843
1359	0.95206164	0.899613142	0.837729483	0.779865697	0.725822133
1360	0.946000206	0.893839182	0.83228137	0.774694034	0.720878646
1361	0.9394757	0.887659625	0.826469117	0.769193194	0.715637151
1362	0.93239213	0.88091946	0.820123122	0.763187796	0.709919169
1363	0.924852075	0.873780106	0.813419328	0.756859313	0.703909009
1364	0.916760715	0.8660879	0.806189481	0.750033675	0.697429472
1365	0.908220485	0.85800394	0.79860915	0.742891933	0.690664405
1366	0.899137722	0.849375906	0.790511419	0.735261318	0.683437878
1367	0.889614726	0.840364582	0.782071484	0.727322455	0.675933276
1368	0.879558985	0.830818981	0.773123748	0.718903857	0.667975915
1369	0.869072673	0.820899584	0.763843038	0.710185726	0.659748722
1370	0.858064421	0.81045673	0.754065057	0.700997833	0.651078243
1371	0.846636284	0.799650606	0.743964261	0.691519958	0.642146942
1372	0.834698019	0.788332865	0.733377632	0.681583111	0.632782575
1373	0.82235157	0.776663414	0.722479258	0.671366646	0.623167148
1374	0.8095078	0.764495203	0.711107372	0.660702788	0.613129602
1375	0.796268547	0.751987874	0.699435694	0.649770468	0.602851485
1376	0.78254576	0.738995659	0.687303681	0.638403098	0.592162899
1377	0.768441182	0.725677942	0.674884683	0.626779187	0.581244938
1378	0.753867828	0.711890216	0.66201935	0.614733303	0.569928835
1379	0.738927357	0.697791617	0.648880663	0.602443538	0.558395235
1380	0.723533837	0.683238875	0.635310428	0.589745584	0.546476471
1381	0.707788858	0.668390883	0.621481254	0.576817116	0.534352746
1382	0.691607523	0.653105574	0.60723607	0.563494919	0.521857462
1383	0.675091372	0.637541604	0.592747112	0.549956256	0.509170381
1384	0.658156531	0.621558065	0.577858386	0.536038965	0.496125941
1385	0.640904515	0.605313375	0.562741759	0.521919903	0.482903471
1386	0.623252462	0.58866774	0.547242272	0.507437926	0.469338409
1387	0.605301901	0.571779327	0.531531418	0.492769487	0.455609658
1388	0.586970988	0.554509403	0.515455231	0.477754422	0.441553617
1389	0.568361312	0.537015868	0.499184831	0.462568785	0.42734877
1390	0.54939207	0.519160988	0.482567197	0.447053351	0.412832441
1391	0.530164976	0.501102373	0.465773078	0.431383783	0.3981827
1392	0.510600301	0.482703216	0.448650351	0.415401753	0.383237754
1393	0.490799967	0.464120813	0.431369392	0.399282537	0.36817527
1394	0.470685364	0.445219208	0.413778933	0.382868663	0.352834297
1395	0.450358714	0.426155355	0.396048978	0.366335027	0.337392102
1396	0.429742579	0.406794065	0.378029064	0.349524968	0.321688537
1397	0.408939564	0.387291918	0.359888828	0.33261301	0.305900478
1398	0.387873438	0.367514418	0.341478564	0.315443258	0.289868533
1399	0.366647249	0.347617738	0.322967546	0.298189871	0.273769196
1400	0.345185959	0.327467994	0.30420678	0.280697677	0.257443788
1401	0.323593053	0.307220933	0.285365181	0.263140473	0.241068428
1402	0.30179458	0.286743207	0.266294417	0.245363765	0.224485102
1403	0.27989434	0.266190116	0.247163055	0.227540998	0.207869563
1404	0.257819235	0.245428788	0.227823378	0.209518307	0.191064418
1405	0.235673096	0.224614067	0.208443608	0.191468793	0.17424506
1406	0.213383269	0.203613501	0.188876604	0.173239174	0.157254672
1407	0.191053154	0.182581482	0.169290248	0.155002212	0.14026829
1408	0.168609946	0.161385934	0.149537927	0.136605161	0.123129627
1409	0.146155988	0.140180811	0.129787196	0.11822045	0.106013373
1410	0.123617592	0.118834382	0.109891924	0.099695824	0.088763721
1411	0.101095323	0.097500191	0.090019347	0.081203383	0.07155502
1412	0.07851385	0.076046828	0.070023771	0.062591314	0.054231896
1413	0.055971283	0.054627459	0.050072121	0.044031396	0.036968363
1414	0.033390033	0.033110989	0.030019099	0.025372209	0.019609435
1415	0.010865325	0.011650246	0.010031325	0.006785216	0.002328796
1416	-0.011682955	-0.009885562	-0.01003615	-0.011880658	-0.015028203
1417	-0.034162446	-0.031343897	-0.030017001	-0.030454261	-0.032288203
1418	-0.056655524	-0.052855249	-0.05005587	-0.04908637	-0.049605558
1419	-0.079072072	-0.074267332	-0.069986726	-0.067606146	-0.066807232
1420	-0.101495833	-0.09571034	-0.089953948	-0.086164109	-0.084047332
1421	-0.123837718	-0.117032194	-0.109791791	-0.10458973	-0.10115314
1422	-0.146181398	-0.138362807	-0.129644418	-0.123033324	-0.118278563
1423	-0.168437152	-0.159550277	-0.149346369	-0.141324667	-0.135251198
1424	-0.190686873	-0.180724249	-0.169041632	-0.159613916	-0.152224795
1425	-0.212838483	-0.201732976	-0.188565033	-0.177731152	-0.169027263
1426	-0.234970541	-0.222705865	-0.208060431	-0.195826417	-0.185812242
1427	-0.256987287	-0.243491316	-0.227362938	-0.2137301	-0.202407952
1428	-0.278963017	-0.26421853	-0.246616328	-0.23159217	-0.218967962
1429	-0.300797789	-0.284736055	-0.265656003	-0.249243324	-0.235320804
1430	-0.322561684	-0.305172936	-0.284625698	-0.266833505	-0.251620019
1431	-0.344151133	-0.325377882	-0.303361106	-0.284193721	-0.26769445
1432	-0.365633094	-0.345479836	-0.322005968	-0.301473925	-0.283697646
1433	-0.386901881	-0.365327689	-0.340396277	-0.318505441	-0.299458767
1434	-0.408023199	-0.385050346	-0.35867582	-0.335438276	-0.315131409
1435	-0.428891279	-0.40449691	-0.3766809	-0.35210407	-0.330545045
1436	-0.449572663	-0.423796312	-0.394555394	-0.368652924	-0.345853358
1437	-0.469963432	-0.442797905	-0.41213592	-0.384916798	-0.360886135
1438	-0.490132636	-0.461630714	-0.429566488	-0.401045923	-0.375797181
1439	-0.509979445	-0.480144381	-0.446684041	-0.416872586	-0.390416602
1440	-0.529576181	-0.498468089	-0.463632761	-0.432547184	-0.404898355
1441	-0.548825324	-0.516451807	-0.480249928	-0.447902335	-0.41907287
1442	-0.567802205	-0.534224944	-0.496679933	-0.463088635	-0.433094288
1443	-0.586411899	-0.551637832	-0.512760405	-0.47793904	-0.446793363
1444	-0.604731718	-0.568820163	-0.528635978	-0.492604375	-0.460324452
1445	-0.622668103	-0.585622666	-0.544144643	-0.506917942	-0.473518638
1446	-0.640299091	-0.60217537	-0.559431311	-0.521030824	-0.486530519
1447	-0.657531316	-0.618329432	-0.574334346	-0.534776676	-0.499191515
1448	-0.67444259	-0.634215261	-0.588998966	-0.548306865	-0.511656487
1449	-0.69093907	-0.649684466	-0.603263918	-0.561455407	-0.523757197
1450	-0.707098011	-0.664867876	-0.617274759	-0.574373977	-0.535648796
1451	-0.722825066	-0.679617574	-0.630870632	-0.586896963	-0.547163391
1452	-0.738197184	-0.694064837	-0.644197453	-0.599176366	-0.558456442
1453	-0.753119959	-0.708062239	-0.657094773	-0.611046954	-0.569360412
1454	-0.76767058	-0.721741528	-0.669708892	-0.622661078	-0.580031084
1455	-0.781755135	-0.734955782	-0.68187978	-0.633853892	-0.590301287
1456	-0.795451539	-0.747837237	-0.693754138	-0.644778115	-0.600327143
1457	-0.808666729	-0.760239483	-0.705172368	-0.655269295	-0.609941851
1458	-0.821479542	-0.772295257	-0.716281588	-0.665480532	-0.619301891
1459	-0.833797795	-0.783858668	-0.726922641	-0.675247782	-0.628240838
1460	-0.845701144	-0.795062962	-0.737243076	-0.684724537	-0.636915539
1461	-0.857098093	-0.805762769	-0.74708419	-0.69374717	-0.645159957
1462	-0.868068869	-0.816091845	-0.75659397	-0.702469573	-0.653131313
1463	-0.878522433	-0.825905352	-0.765614179	-0.710728548	-0.66066397
1464	-0.888539397	-0.835337554	-0.774293249	-0.718678396	-0.667915527
1465	-0.898029062	-0.844244143	-0.782473419	-0.726156357	-0.674720756
1466	-0.907072386	-0.852759891	-0.790303573	-0.733317146	-0.681237642
1467	-0.915579056	-0.860741026	-0.797626435	-0.739998452	-0.687301375
1468	-0.923630458	-0.868322822	-0.804591342	-0.746355408	-0.693070328
1469	-0.931136787	-0.875362046	-0.811041516	-0.752226162	-0.698380119
1470	-0.938179969	-0.881994466	-0.817126745	-0.757766266	-0.703389508
1471	-0.944670804	-0.888077395	-0.822690761	-0.762814341	-0.707934555
1472	-0.950691804	-0.893747086	-0.8278838	-0.767526351	-0.712174404
1473	-0.956154397	-0.898861402	-0.832550114	-0.771741407	-0.715945569
1474	-0.961141651	-0.903557072	-0.836840386	-0.775615882	-0.719407571
1475	-0.965565582	-0.90769252	-0.840599398	-0.778989385	-0.722397393
1476	-0.969509745	-0.911404934	-0.84397827	-0.782018694	-0.725074926
1477	-0.972886699	-0.914553307	-0.846822332	-0.78454393	-0.727277632
1478	-0.975780439	-0.917275279	-0.849283129	-0.786722268	-0.729165767
1479	-0.978104055	-0.919430418	-0.851206551	-0.788394354	-0.730577284
1480	-0.979941972	-0.921156802	-0.852744562	-0.789717748	-0.731672791
1481	-0.981207841	-0.922314587	-0.853743622	-0.790533637	-0.732290747
1482	-0.981986529	-0.923042274	-0.8543561	-0.790999953	-0.7325921
1483	-0.982192288	-0.923200617	-0.854429044	-0.790958438	-0.732415828
1484	-0.981910439	-0.922928527	-0.854115215	-0.790567383	-0.731923203
1485	-0.981055857	-0.922087369	-0.853262261	-0.789669097	-0.730953737
1486	-0.979714305	-0.920816446	-0.852023321	-0.788422216	-0.72966901
1487	-0.977801286	-0.91897775	-0.850246658	-0.78666963	-0.727909081
1488	-0.975402977	-0.916710962	-0.84808577	-0.7845703	-0.725835822
1489	-0.972435504	-0.913878713	-0.845389553	-0.781967713	-0.723289849
1490	-0.968985433	-0.910621044	-0.842311848	-0.779021137	-0.720433308
1491	-0.964969518	-0.906801245	-0.838702196	-0.775574669	-0.717107389
1492	-0.960474695	-0.902559699	-0.834714761	-0.771787863	-0.713474487
1493	-0.955418362	-0.897760369	-0.830199746	-0.767505438	-0.70937638
1494	-0.949887817	-0.892543967	-0.825311619	-0.762887213	-0.704975691
1495	-0.943801125	-0.886775146	-0.819901258	-0.757778543	-0.700114799
1496	-0.937245935	-0.880594927	-0.814123414	-0.752339489	-0.694956532
1497	-0.930140998	-0.873868677	-0.807829653	-0.746416055	-0.689343882
1498	-0.922574299	-0.866737705	-0.801174985	-0.740168514	-0.683439855
1499	-0.914465285	-0.859068109	-0.794011681	-0.733443535	-0.677088072
1500	-0.905902257	-0.851001475	-0.786494985	-0.72640158	-0.670451692
1501	-0.896805367	-0.842404648	-0.778477883	-0.718889991	-0.663374973
1502	-0.887263214	-0.833419472	-0.770115826	-0.71106939	-0.656021202
1503	-0.877196664	-0.823913563	-0.761262531	-0.702787804	-0.648235288
1504	-0.866694599	-0.814029002	-0.752073627	-0.69420599	-0.640180615
1505	-0.855678613	-0.803634196	-0.742403569	-0.685172669	-0.631702755
1506	-0.844237852	-0.792871444	-0.732408136	-0.675848699	-0.622965159
1507	-0.832294658	-0.781609962	-0.721942534	-0.66608351	-0.613814076
1508	-0.819938425	-0.769992249	-0.711162659	-0.656038029	-0.604412993
1509	-0.807092255	-0.757888345	-0.699924473	-0.645562401	-0.594608843
1510	-0.793845774	-0.745440926	-0.688383959	-0.634817595	-0.584565123
1511	-0.780122855	-0.732520873	-0.67639784	-0.623654477	-0.574129457
1512	-0.766013338	-0.719271012	-0.664122152	-0.612234024	-0.563465319
1513	-0.751441881	-0.705563077	-0.651414387	-0.600407833	-0.552421037
1514	-0.736498523	-0.691540016	-0.638430595	-0.588336856	-0.541160029
1515	-0.721108721	-0.67707442	-0.625029041	-0.575873427	-0.529531331
1516	-0.705362702	-0.66230933	-0.611365754	-0.563178439	-0.517698276
1517	-0.68918674	-0.647118197	-0.597299772	-0.550104968	-0.505510617
1518	-0.672671246	-0.631644112	-0.582987068	-0.536813814	-0.493131566
1519	-0.65574334	-0.615761383	-0.568287451	-0.523158802	-0.480411599
1520	-0.638493613	-0.599613111	-0.5533568	-0.509300605	-0.467513774
1521	-0.620850062	-0.583074452	-0.538055697	-0.495093797	-0.454289297
1522	-0.602903474	-0.566288466	-0.522539888	-0.480698892	-0.440901039
1523	-0.584582765	-0.549131138	-0.506670725	-0.465971215	-0.427200937
1524	-0.56597894	-0.531745437	-0.490603783	-0.451071086	-0.413351643
1525	-0.547021886	-0.514008155	-0.474201179	-0.435854585	-0.399205827
1526	-0.527802864	-0.49606211	-0.457618282	-0.420481801	-0.384925891
1527	-0.508252797	-0.477784875	-0.440717971	-0.404809569	-0.370365238
1528	-0.488463245	-0.459319058	-0.423655367	-0.388997715	-0.355685985
1529	-0.46836624	-0.440542977	-0.406294108	-0.372903826	-0.34074227
1530	-0.448053684	-0.421598968	-0.388789035	-0.356687433	-0.325695893
1531	-0.427458775	-0.402366067	-0.371004534	-0.34020687	-0.310401723
1532	-0.406673788	-0.382986273	-0.35309513	-0.32362134	-0.29502121
1533	-0.385633114	-0.363339303	-0.334925954	-0.306789923	-0.279409955
1534	-0.364429382	-0.343566766	-0.316651179	-0.289871458	-0.263729023
1535	-0.342998141	-0.323549028	-0.298136674	-0.272725767	-0.24783474
1536	-0.32143228	-0.303427252	-0.279536227	-0.255511294	-0.231887759
1537	-0.299668375	-0.28308243	-0.260716437	-0.238088593	-0.215745124
1538	-0.277799361	-0.26265523	-0.241830674	-0.220615682	-0.199567042
1539	-0.25576258	-0.242027248	-0.222746261	-0.202953838	-0.18321127
1540	-0.233650665	-0.221338623	-0.203616119	-0.185260625	-0.166837538
1541	-0.211401308	-0.20047154	-0.184308281	-0.167398034	-0.150304307
1542	-0.189106347	-0.17956558	-0.164975194	-0.149523138	-0.133770801
1543	-0.166703281	-0.158503512	-0.145485592	-0.131498633	-0.117096171
1544	-0.144282547	-0.137424339	-0.125991414	-0.113481076	-0.100439109
1545	-0.121780831	-0.116211415	-0.106362088	-0.095333852	-0.083659445
1546	-0.099286548	-0.095003154	-0.086749019	-0.07721297	-0.066915307
1547	-0.076734989	-0.073683503	-0.067022311	-0.058982493	-0.050067194
1548	-0.054212028	-0.052390287	-0.04733281	-0.040797853	-0.033272642
1549	-0.03165117	-0.031008055	-0.027551284	-0.022523775	-0.016392804
1550	-0.009135505	-0.009674042	-0.007827994	-0.004315088	0.000415403
1551	0.013403295	0.011726584	0.011965644	0.01396284	0.017290189
1552	0.035884748	0.033057174	0.03167998	0.032155811	0.034075279
1553	0.058378592	0.05443193	0.051442967	0.050397829	0.050908263
1554	0.080806281	0.075714781	0.07110559	0.068535354	0.067633535
1555	0.103238053	0.097019293	0.090795191	0.086701784	0.084388082
1556	0.125596169	0.11820997	0.110363413	0.104744258	0.101016989
1557	0.147950068	0.139399737	0.129937007	0.122795592	0.117656659
1558	0.170221423	0.160453677	0.1493683	0.140703627	0.134152892
1559	0.192477456	0.181484079	0.168783474	0.158600617	0.150641528
1560	0.214637895	0.20235661	0.188035561	0.176335131	0.1669691
1561	0.236766552	0.223182938	0.2072502	0.194038883	0.183270908
1562	0.258780259	0.243829329	0.226281152	0.21156119	0.199394236
1563	0.280738804	0.264406854	0.245253537	0.22903325	0.215473866
1564	0.302555886	0.284782399	0.264021865	0.246305149	0.231357854
1565	0.324287456	0.305066467	0.282710767	0.263507596	0.247180485
1566	0.345844683	0.325126597	0.301175525	0.28049146	0.262790601
1567	0.367280686	0.345072762	0.319540307	0.29738699	0.278322016
1568	0.388505423	0.364773185	0.337661186	0.314045857	0.293624372
1569	0.409570748	0.384337358	0.355661901	0.330597871	0.308831038
1570	0.430387089	0.403634226	0.373399333	0.346895523	0.323792467
1571	0.451006727	0.422772852	0.390996822	0.363068215	0.338641608
1572	0.471342115	0.441622941	0.408312075	0.378969267	0.353229739
1573	0.491447295	0.460293179	0.425468067	0.3947277	0.36768941
1574	0.511237739	0.478654072	0.442323346	0.410197678	0.381872737
1575	0.530769868	0.496813988	0.459000552	0.425507868	0.395911898
1576	0.54996237	0.514644269	0.475359092	0.440513288	0.40965985
1577	0.568873869	0.532253016	0.491521301	0.455342281	0.423248429
1578	0.587425734	0.549512445	0.507347459	0.469850726	0.43653144
1579	0.605678016	0.566530444	0.52295963	0.484166668	0.4496404
1580	0.623553814	0.583180128	0.538218974	0.498146856	0.462429969
1581	0.641113626	0.599569223	0.553247319	0.511919067	0.475031371
1582	0.658281332	0.615571769	0.567906713	0.525340924	0.487300124
1583	0.675117097	0.631295375	0.582318779	0.538539963	0.499367186
1584	0.691544986	0.646615023	0.596346461	0.551374683	0.511088931
1585	0.70762449	0.661638243	0.610111208	0.563972411	0.522596082
1586	0.723279744	0.676240976	0.623476865	0.576192523	0.533745869
1587	0.738569689	0.69053071	0.636564736	0.58816216	0.544668802
1588	0.753418793	0.704384348	0.64923957	0.599741578	0.555222969
1589	0.767885836	0.717909368	0.661622556	0.611057762	0.565538691
1590	0.781896024	0.730983639	0.673579346	0.621971841	0.57547491
1591	0.79550838	0.743714658	0.685231044	0.632610674	0.585161789
1592	0.808649149	0.755981255	0.696444204	0.642836262	0.594459116
1593	0.821377817	0.767890969	0.707339871	0.65277536	0.603496919
1594	0.833621754	0.779323585	0.717785496	0.662290836	0.612135827
1595	0.845440909	0.790386709	0.727902095	0.671509372	0.620505763
1596	0.856763658	0.800961068	0.737558009	0.680294693	0.628468187
1597	0.867650275	0.811154354	0.74687425	0.688773432	0.636152939
1598	0.878029963	0.820848222	0.755720042	0.696810168	0.643422303
1599	0.887963175	0.83015047	0.764216418	0.704531507	0.650406063
1600	0.897379806	0.838943667	0.772233475	0.71180287	0.656967315
1601	0.906340432	0.84733573	0.779892291	0.718750866	0.663235808
1602	0.914775613	0.855210127	0.787063828	0.725241746	0.669075444
1603	0.922746095	0.86267491	0.79386923	0.731402144	0.67461596
1604	0.930183149	0.869614426	0.80018031	0.737099131	0.679722046
1605	0.937147777	0.876136881	0.806118303	0.74245939	0.684523456
1606	0.943572026	0.88212748	0.811555861	0.747350796	0.688885654
1607	0.949517226	0.887694596	0.81661433	0.751900104	0.692938429
1608	0.954916214	0.892724275	0.821167185	0.755975984	0.696548009
1609	0.959830671	0.897325073	0.825335907	0.759705282	0.699844239
1610	0.964194197	0.901383856	0.828994777	0.762957445	0.702694093
1611	0.968068804	0.905009376	0.832265432	0.765859436	0.705227495
1612	0.971388803	0.908089303	0.835022944	0.768281464	0.70731215
1613	0.974216515	0.9107326	0.837389125	0.770350624	0.709078081
1614	0.976486922	0.912827718	0.839239823	0.771937874	0.710393704
1615	0.97826265	0.914483849	0.840697041	0.773170462	0.711389161
1616	0.979479337	0.915590206	0.841637387	0.773920075	0.711933567
1617	0.980199935	0.916256224	0.842183076	0.774314135	0.712157196
1618	0.98036074	0.916371862	0.842211459	0.774225039	0.711929843
1619	0.980025058	0.916046811	0.841844977	0.773780399	0.711381935
1620	0.979129841	0.915171757	0.840961708	0.772853308	0.710383928
1621	0.977738772	0.913856666	0.839684338	0.771571583	0.709066418
1622	0.975789448	0.911992932	0.837891653	0.769808993	0.707300502
1623	0.973345938	0.909690811	0.8357066	0.767693576	0.70521696
1624	0.970346464	0.90684239	0.833008656	0.765099759	0.702687511
1625	0.96685548	0.903558229	0.829921043	0.762155814	0.699843136
1626	0.962811817	0.899731095	0.82632391	0.758736806	0.696556155
1627	0.958280318	0.895471866	0.822340771	0.754971256	0.692957759
1628	0.953200407	0.890673973	0.817852428	0.750734848	0.688920855
1629	0.94763733	0.885448629	0.812982698	0.746156361	0.684576852
1630	0.941531094	0.879689916	0.80761302	0.741112079	0.679799224
1631	0.934947361	0.873509398	0.801867524	0.735731051	0.674719612
1632	0.927826718	0.866801792	0.795628267	0.729890139	0.669212033
1633	0.920235254	0.85967903	0.789019701	0.72371867	0.663408369
1634	0.912114127	0.852036454	0.781924484	0.717094066	0.657183164
1635	0.903529864	0.843986374	0.7744674	0.710145938	0.650668547
1636	0.894424184	0.835424749	0.766531687	0.70275225	0.643739565
1637	0.884864056	0.826464281	0.758242463	0.695042899	0.636528602
1638	0.874791751	0.817001535	0.749483532	0.686896371	0.628911193
1639	0.864274686	0.807149614	0.74038035	0.678442857	0.621019977
1640	0.853255674	0.79680568	0.730817264	0.669561344	0.612730956
1641	0.84180259	0.786083251	0.720920071	0.660382315	0.604177028
1642	0.829858781	0.77488007	0.710573641	0.650785239	0.595234645
1643	0.817492586	0.76331008	0.699904113	0.640900895	0.586036965
1644	0.804647881	0.751271595	0.68879686	0.630609213	0.576460867
1645	0.791393478	0.738878986	0.677378359	0.620041265	0.566639769
1646	0.777673778	0.726031126	0.665534464	0.609077423	0.556450963
1647	0.763558067	0.712842813	0.653391986	0.597849049	0.546028121
1648	0.74899127	0.699213464	0.640837241	0.586236938	0.535248928
1649	0.734043154	0.685258304	0.627997366	0.574372737	0.52424731
1650	0.718659165	0.670877275	0.614759115	0.562137643	0.512901324
1651	0.702909561	0.656186018	0.601249945	0.549663583	0.501345143
1652	0.68674031	0.641084979	0.587357027	0.536832139	0.489457181
1653	0.670222174	0.625690203	0.573208123	0.523775506	0.477371851
1654	0.653301656	0.609902615	0.558690801	0.510375634	0.464967904
1655	0.636050036	0.593838644	0.543933117	0.496764977	0.452379983
1656	0.61841437	0.577399663	0.528823013	0.482825831	0.43948716
1657	0.600466485	0.560702459	0.513488824	0.468690901	0.426424299
1658	0.582154015	0.543648823	0.497818844	0.45424281	0.413070774
1659	0.563549366	0.526355869	0.48194167	0.439614499	0.399561658
1660	0.54460079	0.508725766	0.465745929	0.424688901	0.385776609
1661	0.525381312	0.490875921	0.44936046	0.409599177	0.371850895
1662	0.505839845	0.47270884	0.432674203	0.394228556	0.357664445
1663	0.48605008	0.454342184	0.41581622	0.378710399	0.343352702
1664	0.465961641	0.435678759	0.398675744	0.362928213	0.328795851
1665	0.445648924	0.416836431	0.381382039	0.347015544	0.314129495
1666	0.425062298	0.397718266	0.36382461	0.330856158	0.299234057
1667	0.404276887	0.378442296	0.346132901	0.314583765	0.28424528
1668	0.383243814	0.358911804	0.328196673	0.298082377	0.269043811
1669	0.362038906	0.339244943	0.310145528	0.281485845	0.253765515
1670	0.340613996	0.319345178	0.291869462	0.264678408	0.238291245
1671	0.319045522	0.299330745	0.273498209	0.247794039	0.222756965
1672	0.297285895	0.279105257	0.254921988	0.230717189	0.207043722
1673	0.275411976	0.258786991	0.236270638	0.213581925	0.191287556
1674	0.253376515	0.238279689	0.217434583	0.196272896	0.175369693
1675	0.231256489	0.217701635	0.198543745	0.178924236	0.159426223
1676	0.209004631	0.196956676	0.179488735	0.161420779	0.143338539
1677	0.186697604	0.17616308	0.160399529	0.143896702	0.127242755
1678	0.164287658	0.155224786	0.141166916	0.126237004	0.111020417
1679	0.141850629	0.134260023	0.121920893	0.108575877	0.094807635
1680	0.119337757	0.11317282	0.102552413	0.090798474	0.078486099
1681	0.096823512	0.092081346	0.08319147	0.073038971	0.062191885
1682	0.074257627	0.070889723	0.063729164	0.055182661	0.045806811
1683	0.051712749	0.049716048	0.044295454	0.037363673	0.029466895
1684	0.029136753	0.02846454	0.024781577	0.01946743	0.013054072
1685	0.006600213	0.007253216	0.005317427	0.00162798	-0.003295731
1686	-0.015950935	-0.014013601	-0.014205636	-0.016269139	-0.019700474
1687	-0.038448105	-0.035217983	-0.033657817	-0.034089991	-0.036024351
1688	-0.06094701	-0.05645549	-0.053147645	-0.051948932	-0.052385224
1689	-0.083380573	-0.077608299	-0.072545454	-0.069712172	-0.068647441
1690	-0.105805455	-0.098771839	-0.091959675	-0.087493978	-0.084928777
1691	-0.128155225	-0.119828403	-0.111260808	-0.105160736	-0.101093766
1692	-0.15048646	-0.140873288	-0.130557195	-0.122826633	-0.117260106
1693	-0.172732252	-0.161788918	-0.149719539	-0.140358268	-0.133292546
1694	-0.194947899	-0.182670454	-0.168856105	-0.157869759	-0.149308716
1695	-0.217064861	-0.203400474	-0.187837832	-0.175227953	-0.165173615
1696	-0.239136079	-0.224074005	-0.206772921	-0.192546906	-0.18100481
1697	-0.261090477	-0.24457381	-0.225532586	-0.20969375	-0.196667585
1698	-0.282977945	-0.264994789	-0.244224974	-0.22678249	-0.212279452
1699	-0.304724487	-0.285219926	-0.26272161	-0.243680574	-0.227706009
1700	-0.326376857	-0.305344007	-0.281130599	-0.260501967	-0.243064719
1701	-0.347858417	-0.325250279	-0.299323815	-0.27711447	-0.258221529
1702	-0.369213377	-0.345033432	-0.317409333	-0.293632011	-0.27329386
1703	-0.390363374	-0.364577025	-0.335259411	-0.30992278	-0.288148039
1704	-0.411351214	-0.383975675	-0.352982106	-0.32610068	-0.302901448
1705	-0.43209814	-0.403113302	-0.370450098	-0.34203432	-0.317420828
1706	-0.452646951	-0.422084479	-0.387771434	-0.357837583	-0.331823524
1707	-0.472919893	-0.44077354	-0.404819257	-0.373379535	-0.345976723
1708	-0.492961028	-0.459275042	-0.421701611	-0.388774043	-0.35999774
1709	-0.512694695	-0.477473788	-0.438292139	-0.403890661	-0.373754236
1710	-0.532167025	-0.495464348	-0.454698892	-0.418843248	-0.387363498
1711	-0.551304975	-0.51313205	-0.470796046	-0.433501877	-0.400693691
1712	-0.570156923	-0.530571503	-0.486691671	-0.447980402	-0.413862078
1713	-0.588652331	-0.547668614	-0.50226051	-0.46214945	-0.426737359
1714	-0.606841419	-0.564518056	-0.517610656	-0.476122871	-0.43943677
1715	-0.624655564	-0.581006366	-0.532617455	-0.489771875	-0.451829575
1716	-0.642146085	-0.597228304	-0.547389031	-0.503210312	-0.464032987
1717	-0.65924549	-0.613071082	-0.561801364	-0.516310005	-0.47591686
1718	-0.676005428	-0.628629567	-0.575962613	-0.529184807	-0.487598384
1719	-0.692358885	-0.643791686	-0.589749424	-0.541707181	-0.498948031
1720	-0.708357312	-0.658652429	-0.603269995	-0.553990981	-0.510082966
1721	-0.723933844	-0.673100479	-0.616401668	-0.565909341	-0.520874303
1722	-0.73913957	-0.687230954	-0.629252682	-0.577576118	-0.531439183
1723	-0.753907802	-0.700933327	-0.641701103	-0.588865137	-0.541649387
1724	-0.768289417	-0.714302853	-0.653855214	-0.599890261	-0.55162203
1725	-0.782218167	-0.727229819	-0.665593829	-0.610526033	-0.561229584
1726	-0.795745015	-0.739809622	-0.677025277	-0.620886316	-0.570589133
1727	-0.808804464	-0.751933388	-0.688029146	-0.630846396	-0.579573864
1728	-0.821447822	-0.763696652	-0.698713807	-0.640520137	-0.588300829
1729	-0.833610552	-0.774991398	-0.708959645	-0.649783586	-0.596643949
1730	-0.845344417	-0.785913298	-0.718875076	-0.658750608	-0.604720241
1731	-0.856585885	-0.79635521	-0.728341299	-0.667298032	-0.61240438
1732	-0.86738713	-0.806412935	-0.737466772	-0.67553972	-0.619813346
1733	-0.877685543	-0.81598022	-0.746133531	-0.683353302	-0.626822583
1734	-0.887533588	-0.825152986	-0.754450071	-0.690852635	-0.633549032
1735	-0.896869462	-0.833825879	-0.76229928	-0.697916167	-0.639868926
1736	-0.905745804	-0.842094933	-0.769789691	-0.704657747	-0.64589916
1737	-0.914101547	-0.849855701	-0.776805057	-0.710956655	-0.651516771
1738	-0.921989458	-0.857204319	-0.783453946	-0.716926731	-0.656838606
1739	-0.929349202	-0.864037253	-0.789620991	-0.722448102	-0.661742517
1740	-0.93623369	-0.870450733	-0.795414788	-0.727634593	-0.666345302
1741	-0.942583369	-0.876342144	-0.800720863	-0.732367192	-0.670525641
1742	-0.948451338	-0.881807799	-0.805647838	-0.736759705	-0.674400276
1743	-0.953778874	-0.886746005	-0.810082143	-0.740693993	-0.677848728
1744	-0.958619296	-0.891253152	-0.81413242	-0.744283839	-0.680987681
1745	-0.962914734	-0.895228469	-0.817686011	-0.747411985	-0.683697502
1746	-0.966718726	-0.898768415	-0.820851578	-0.750192191	-0.686094813
1747	-0.969974244	-0.901773146	-0.823517381	-0.752508085	-0.688060838
1748	-0.972735023	-0.904339178	-0.825792096	-0.754473402	-0.689712134
1749	-0.974944854	-0.9063676	-0.827564908	-0.755972663	-0.690930786
1750	-0.976657639	-0.907954978	-0.828944506	-0.757119572	-0.691833282
1751	-0.977817974	-0.909003333	-0.829821005	-0.757799551	-0.692302575
1752	-0.978479914	-0.909609279	-0.830303102	-0.758126268	-0.692455078
1753	-0.978588855	-0.909675768	-0.830281845	-0.757986049	-0.692174616
1754	-0.978199008	-0.909299456	-0.829865938	-0.757492525	-0.691577525
1755	-0.97725658	-0.90838423	-0.828947363	-0.756532927	-0.690548502
1756	-0.975815944	-0.907026786	-0.827634829	-0.755220844	-0.689203805
1757	-0.973824122	-0.905131944	-0.825821254	-0.753444413	-0.687429002
1758	-0.971335659	-0.902796439	-0.823615346	-0.75131718	-0.685340268
1759	-0.968298395	-0.899926026	-0.820910963	-0.748728187	-0.682824042
1760	-0.964767044	-0.896617478	-0.817816811	-0.745790933	-0.679996415
1761	-0.960690259	-0.892777485	-0.814227679	-0.742395361	-0.676744693
1762	-0.95612292	-0.88850286	-0.810252275	-0.738654921	-0.673184879
1763	-0.951014487	-0.883701226	-0.805786317	-0.734460453	-0.669205143
1764	-0.945420006	-0.878469441	-0.800938507	-0.729925358	-0.664921398
1765	-0.93928974	-0.87271606	-0.795605492	-0.724941365	-0.660222672
1766	-0.932678901	-0.866537989	-0.789895968	-0.71962182	-0.655224784
1767	-0.925538553	-0.859844716	-0.783707499	-0.713859339	-0.649817612
1768	-0.917924086	-0.852733196	-0.777148776	-0.707767211	-0.644116882
1769	-0.909787364	-0.845113851	-0.770118274	-0.701238925	-0.638013313
1770	-0.901183957	-0.837083692	-0.762724675	-0.694387714	-0.631622534
1771	-0.892066531	-0.828554067	-0.754867356	-0.68710793	-0.624836095
1772	-0.882490843	-0.819622054	-0.746654989	-0.679512746	-0.617769525
1773	-0.872410355	-0.810199925	-0.737987838	-0.671497367	-0.610315195
1774	-0.86188102	-0.800384825	-0.728974564	-0.663174903	-0.602588533
1775	-0.850857093	-0.790089944	-0.719516308	-0.654441396	-0.594482717
1776	-0.839394723	-0.779412504	-0.709721716	-0.645409894	-0.586113071
1777	-0.827448955	-0.768266605	-0.699492788	-0.635977261	-0.577373564
1778	-0.815076148	-0.756749547	-0.688938154	-0.626256478	-0.568379416
1779	-0.80223213	-0.744776333	-0.677960658	-0.616145218	-0.559025374
1780	-0.788973476	-0.732444343	-0.666668907	-0.605756391	-0.549426549
1781	-0.775256797	-0.719669465	-0.65496657	-0.594988459	-0.539478446
1782	-0.761138899	-0.706549163	-0.642962231	-0.583954261	-0.529296069
1783	-0.746577173	-0.693000196	-0.630560362	-0.572553029	-0.518775662
1784	-0.731628666	-0.679120105	-0.617869518	-0.560897528	-0.508032118
1785	-0.716251551	-0.664826497	-0.604794951	-0.548887739	-0.496962401
1786	-0.700503135	-0.650216988	-0.591445185	-0.536636349	-0.485681291
1787	-0.684342376	-0.635210007	-0.577726228	-0.524044067	-0.474086451
1788	-0.667826863	-0.619903234	-0.563746566	-0.5112235	-0.462292545
1789	-0.650916347	-0.604215889	-0.549412938	-0.49807606	-0.45019791
1790	-0.633668729	-0.588245704	-0.534833786	-0.484714271	-0.437917094
1791	-0.616044569	-0.571912654	-0.519916554	-0.471040225	-0.425349087
1792	-0.598102115	-0.555314506	-0.504769634	-0.457166357	-0.412608314
1793	-0.57980276	-0.538371951	-0.489301146	-0.442995414	-0.399594392
1794	-0.561205143	-0.521182771	-0.473619428	-0.428639741	-0.386421623
1795	-0.542271518	-0.503668329	-0.457633245	-0.41400271	-0.372990225
1796	-0.523060964	-0.485926398	-0.441450872	-0.39919657	-0.359414372
1797	-0.503536626	-0.467878967	-0.424981691	-0.384125292	-0.345594855
1798	-0.483758069	-0.449623777	-0.408333909	-0.368901026	-0.331645719
1799	-0.463689354	-0.431083394	-0.391417494	-0.353428312	-0.317468299
1800	-0.443390565	-0.412355501	-0.374340574	-0.337819195	-0.303176505
1801	-0.422826684	-0.393363192	-0.357013672	-0.321978754	-0.28867219
1802	-0.40205832	-0.374204067	-0.339544832	-0.306018923	-0.274069122
1803	-0.381051338	-0.3548017	-0.321845099	-0.28984529	-0.259269642
1804	-0.359866828	-0.335253585	-0.304022425	-0.273569672	-0.244387373
1805	-0.338471444	-0.315483727	-0.285988342	-0.257098135	-0.229325113
1806	-0.316926637	-0.295589497	-0.267850703	-0.24054237	-0.214196335
1807	-0.295199668	-0.275495287	-0.249521498	-0.223808889	-0.198904263
1808	-0.273352144	-0.255298325	-0.231108468	-0.207009252	-0.183562212
1809	-0.251351651	-0.234923355	-0.212524026	-0.190050384	-0.168073801
1810	-0.229259638	-0.214467447	-0.193875797	-0.173043704	-0.152552183
1811	-0.207043642	-0.19385566	-0.17507658	-0.155896517	-0.136901339
1812	-0.184764551	-0.173184901	-0.156233875	-0.138720095	-0.121234254
1813	-0.162389402	-0.152380515	-0.137260834	-0.121422087	-0.105455237
1814	-0.139978072	-0.13153924	-0.118264822	-0.104113608	-0.089677097
1815	-0.117496626	-0.11058668	-0.099159309	-0.086702619	-0.073804441
1816	-0.095003501	-0.089619406	-0.080051514	-0.069300069	-0.057949895
1817	-0.072463385	-0.068563261	-0.060855192	-0.051814195	-0.042018331
1818	-0.049932956	-0.04751465	-0.041677404	-0.034355771	-0.026122183
1819	-0.027375288	-0.026399634	-0.022432157	-0.016833274	-0.010166554
1820	-0.004845201	-0.00531446	-0.003226342	0.000642704	0.005736321
1821	0.017695817	0.015814612	0.01602582	0.018163482	0.021681137
1822	0.040194606	0.036891489	0.035217616	0.035618665	0.037555869
1823	0.06269091	0.057989727	0.054434648	0.053099396	0.053455043
1824	0.085132688	0.079013385	0.073570394	0.07049549	0.069266852
1825	0.107560239	0.100035854	0.092710312	0.087897951	0.085085687
1826	0.129921811	0.120961343	0.111748087	0.105196811	0.100799964
1827	0.15225734	0.141863098	0.130769068	0.122482971	0.116503971
1828	0.17451437	0.16264548	0.149667157	0.139646694	0.132086359
1829	0.196731485	0.183381617	0.168527632	0.156778808	0.14764134
1830	0.218854573	0.203976028	0.187244627	0.173769818	0.163057812
1831	0.240920032	0.224501751	0.205903382	0.190710514	0.178429942
1832	0.262871405	0.244863475	0.22439828	0.207491656	0.193646881
1833	0.284742446	0.265134179	0.242814555	0.224204024	0.208802782
1834	0.306474133	0.285218741	0.261046854	0.240738646	0.22378706
1835	0.328097635	0.305190119	0.279180441	0.257186327	0.238693881
1836	0.349551693	0.324953398	0.29711024	0.273438372	0.253412931
1837	0.370865504	0.344581556	0.31492158	0.289585639	0.268038419
1838	0.391976403	0.363979913	0.332509678	0.305519726	0.282460314
1839	0.412912638	0.383221511	0.349959957	0.32133157	0.29677289
1840	0.433611275	0.402211933	0.367167947	0.336913075	0.31086641
1841	0.454100803	0.421024325	0.384219194	0.352355287	0.324835239
1842	0.474319171	0.439564569	0.401009555	0.367550425	0.338569943
1843	0.494296165	0.457905963	0.417624732	0.382589669	0.352165003
1844	0.513971495	0.475954716	0.433960922	0.397365566	0.365511294
1845	0.53337691	0.493784322	0.45010401	0.411969457	0.378703438
1846	0.552454289	0.51130135	0.465950553	0.426294228	0.39163263
1847	0.571237499	0.528579536	0.481586644	0.440431403	0.404393652
1848	0.589670489	0.54552584	0.496909213	0.454274218	0.416878029
1849	0.607788935	0.562214274	0.512004586	0.467914402	0.429180722
1850	0.625538373	0.578552223	0.526770082	0.481245554	0.441193598
1851	0.6429557	0.594614013	0.541292284	0.494359627	0.453011813
1852	0.6599874	0.610307478	0.555468911	0.507150594	0.464527583
1853	0.676670974	0.625707289	0.569386825	0.519710648	0.47583628
1854	0.692953301	0.640721754	0.58294416	0.531934149	0.486830479
1855	0.708872042	0.655425919	0.596228074	0.54391355	0.497605779
1856	0.724374165	0.669728582	0.60913713	0.555543604	0.508055122
1857	0.739497331	0.683705188	0.621758798	0.566917039	0.518274354
1858	0.754188569	0.697265045	0.633992082	0.577929013	0.528156792
1859	0.768485626	0.710484012	0.645924781	0.588672541	0.537798535
1860	0.782335766	0.723271921	0.657456348	0.599043197	0.547093287
1861	0.795777046	0.73570506	0.668674926	0.609134295	0.556137414
1862	0.808757194	0.747693793	0.679480428	0.618841833	0.564825013
1863	0.821314796	0.759314849	0.68996135	0.628259436	0.573252727
1864	0.833398223	0.770479132	0.700018077	0.637283535	0.581315053
1865	0.845046701	0.781263816	0.709739465	0.646008073	0.589108919
1866	0.856209301	0.791580354	0.719026381	0.654329924	0.596529231
1867	0.866925889	0.801506365	0.727968049	0.662343356	0.603673209
1868	0.877146193	0.810953853	0.736465825	0.669945693	0.610436177
1869	0.886910638	0.820000886	0.744609309	0.677231536	0.61691565
1870	0.896169521	0.828560021	0.752300353	0.684098668	0.623007379
1871	0.904963738	0.836709769	0.759628935	0.690642025	0.628809178
1872	0.913244084	0.844363246	0.766497412	0.696759858	0.634217231
1873	0.921051875	0.851599401	0.772996142	0.70254744	0.639329654
1874	0.928338381	0.858331906	0.779027997	0.707903498	0.644043073
1875	0.935145333	0.864640147	0.784683713	0.712923644	0.648455908
1876	0.941424498	0.870438353	0.789866682	0.717507087	0.652465232
1877	0.947218045	0.875806337	0.794668023	0.721749781	0.656169768
1878	0.952478272	0.880658887	0.798991652	0.725551425	0.659467047
1879	0.95724781	0.885076237	0.802929067	0.729008309	0.662456092
1880	0.961479511	0.888973736	0.80638472	0.732020632	0.665034897
1881	0.965216473	0.892432029	0.809450482	0.734685019	0.667302784
1882	0.968412104	0.895367027	0.812031346	0.736902174	0.669158219
1883	0.971109956	0.897859779	0.814219554	0.738769052	0.670700816
1884	0.973263979	0.899826763	0.815920647	0.740186872	0.671829521
1885	0.974918154	0.901349423	0.817227234	0.741252916	0.672644237
1886	0.976026967	0.902344805	0.81804541	0.74186892	0.673044393
1887	0.976634807	0.902894739	0.818468142	0.742132486	0.673130176
1888	0.976696689	0.902916847	0.818402088	0.74194588	0.672801508
1889	0.976257405	0.902493336	0.817940568	0.741407014	0.672158849
1890	0.975272505	0.901542408	0.816990809	0.740418688	0.671102621
1891	0.97378718	0.900146642	0.815646473	0.739079118	0.66973355
1892	0.971757526	0.898224823	0.813815365	0.737291644	0.667952562
1893	0.969229133	0.895859894	0.811591482	0.735154777	0.665860642
1894	0.966158651	0.892971236	0.80888321	0.732572403	0.663359226
1895	0.962592065	0.889642145	0.805784875	0.729643318	0.660549546
1896	0.958486589	0.885792604	0.802205449	0.726271958	0.657333553
1897	0.953888593	0.881506259	0.798239574	0.722557395	0.653812716
1898	0.948755857	0.876703704	0.793796819	0.71840462	0.649889507
1899	0.943135131	0.871468927	0.788972129	0.713912967	0.64566562
1900	0.936984769	0.865723143	0.783675673	0.70898799	0.641044052
1901	0.930351893	0.859550675	0.77800269	0.70372927	0.636126708
1902	0.923195436	0.852873372	0.771863954	0.698042928	0.630817116
1903	0.915562891	0.845775884	0.765354984	0.69202878	0.625217376
1904	0.907413782	0.838180703	0.758387164	0.685593517	0.619231554
1905	0.898795967	0.830172801	0.75105628	0.678837176	0.61296193
1906	0.889669571	0.821675323	0.743274327	0.671667022	0.606313109
1907	0.880082818	0.812773558	0.735137346	0.664183294	0.599387537
1908	0.869996443	0.803391312	0.726557948	0.656293835	0.59209036
1909	0.859459033	0.793614181	0.717632408	0.648099075	0.584524175
1910	0.848431944	0.783366644	0.708273957	0.639507432	0.576594671
1911	0.836964122	0.772734594	0.69857909	0.630619509	0.568404579
1912	0.825017553	0.761643191	0.688461657	0.621344305	0.559860133
1913	0.812641541	0.750178614	0.678018355	0.611782575	0.551064178
1914	0.799798714	0.738266707	0.667163653	0.601843899	0.541923495
1915	0.786538729	0.725993925	0.655994431	0.591629169	0.532541028
1916	0.772824872	0.713286801	0.644425777	0.581048543	0.522824101
1917	0.758707155	0.700232046	0.632554735	0.57020303	0.512875738
1918	0.74414953	0.686756882	0.62029701	0.559003368	0.502603808
1919	0.729202369	0.672948261	0.607749786	0.547550661	0.492111394
1920	0.713830307	0.658734089	0.594829382	0.535756224	0.481306907
1921	0.698084082	0.644201536	0.581633104	0.523721239	0.47029347
1922	0.681929032	0.629279185	0.568077879	0.511357592	0.458980036
1923	0.665416267	0.6140544	0.554261111	0.498766522	0.447469745
1924	0.648511854	0.598456431	0.54010033	0.485860483	0.435672085
1925	0.631267292	0.582572804	0.525693016	0.472740748	0.423690196
1926	0.613649402	0.566333422	0.510957293	0.459320336	0.411434098
1927	0.595710095	0.549825942	0.495990694	0.44570053	0.399006905
1928	0.577416981	0.532980899	0.480711929	0.431794908	0.386319166
1929	0.558822407	0.515886046	0.465218559	0.417704739	0.373473947
1930	0.539894813	0.49847253	0.449429872	0.403344154	0.360382318
1931	0.520687009	0.480828163	0.433443429	0.388814388	0.347147277
1932	0.5011683	0.462884675	0.417179086	0.37403011	0.333680406
1933	0.481391989	0.444729898	0.400734383	0.359092499	0.32008461
1934	0.461328275	0.42629612	0.384029729	0.343916756	0.306271977
1935	0.441030963	0.407671152	0.367162616	0.328603977	0.292345298
1936	0.420471158	0.388787814	0.350053995	0.313069884	0.278217153
1937	0.399703153	0.369733854	0.332801282	0.297415468	0.263990197
1938	0.37869893	0.350442595	0.315325958	0.281556957	0.249577494
1939	0.357513213	0.331001685	0.297725338	0.265595212	0.235081537
1940	0.336118777	0.31134492	0.279921416	0.249446956	0.220415861
1941	0.314570654	0.291559815	0.262011379	0.233212895	0.205682777
1942	0.292842261	0.271580613	0.243917719	0.216810234	0.190796278
1943	0.270988738	0.251494658	0.22573747	0.200339494	0.175858467
1944	0.248983901	0.231236621	0.207393602	0.183718348	0.160783783
1945	0.226882711	0.210893644	0.188982971	0.167047112	0.145674098
1946	0.204659064	0.190400804	0.170429008	0.150243906	0.130444281
1947	0.182367377	0.169845017	0.151828365	0.133408816	0.115195949
1948	0.159981241	0.149161747	0.133104913	0.116460393	0.09984439
1949	0.137554124	0.12843766	0.114355071	0.099498466	0.08449094
1950	0.115058907	0.107608595	0.095503136	0.082441999	0.069051287
1951	0.092547717	0.086760947	0.076645267	0.06539054	0.053626469
1952	0.069992369	0.065830918	0.057706162	0.048263448	0.038132553
1953	0.047443347	0.044904618	0.038781695	0.031159965	0.022670256
1954	0.024871177	0.023918598	0.019796944	0.013999822	0.007156011
1955	0.002324571	0.002958669	0.000847474	-0.003118069	-0.008309811
1956	-0.020227246	-0.018038279	-0.018141281	-0.020273625	-0.02381043
1957	-0.042737213	-0.038986744	-0.037074093	-0.037368287	-0.039245842
1958	-0.06523715	-0.059949511	-0.056025194	-0.05448164	-0.05469894
1959	-0.087681247	-0.0808414	-0.074899718	-0.071515504	-0.070070104
1960	-0.110101831	-0.101724882	-0.093771587	-0.088549156	-0.085441921
1961	-0.132453687	-0.122515113	-0.112546322	-0.105484813	-0.100715177
1962	-0.154768896	-0.143274263	-0.131297562	-0.122401469	-0.11597217
1963	-0.177002014	-0.163917843	-0.149931239	-0.139201762	-0.131114114
1964	-0.199184026	-0.184507738	-0.168520732	-0.155964422	-0.146223038
1965	-0.221268428	-0.20495983	-0.18697241	-0.172592532	-0.161200599
1966	-0.243284343	-0.225335745	-0.205359419	-0.18916458	-0.17612858
1967	-0.265183546	-0.245551754	-0.223588587	-0.205584115	-0.1909091
1968	-0.286992799	-0.265669247	-0.241732854	-0.221929406	-0.205623713
1969	-0.308661843	-0.285604912	-0.259699529	-0.238104486	-0.220175018
1970	-0.330214986	-0.305419931	-0.277561372	-0.254187432	-0.234644363
1971	-0.351600069	-0.325031433	-0.295226197	-0.270082777	-0.248934841
1972	-0.372839316	-0.344500429	-0.312766611	-0.285868429	-0.263127614
1973	-0.393879246	-0.363744517	-0.330090951	-0.301449439	-0.277126284
1974	-0.414740763	-0.382824568	-0.347271699	-0.316903567	-0.291011846
1975	-0.435369962	-0.401658682	-0.364217735	-0.332136402	-0.304688427
1976	-0.455787419	-0.420307632	-0.381001441	-0.34722558	-0.318236876
1977	-0.47593981	-0.438690048	-0.39753226	-0.362077238	-0.331561856
1978	-0.495848357	-0.456866643	-0.413882501	-0.37676891	-0.344744091
1979	-0.515461192	-0.474756609	-0.429962185	-0.3912073	-0.35768879
1980	-0.534800917	-0.492420639	-0.445843573	-0.405469861	-0.370476573
1981	-0.553817662	-0.509778519	-0.461437284	-0.419463872	-0.383013205
1982	-0.572535758	-0.526890958	-0.476815553	-0.433266731	-0.395379222
1983	-0.590907455	-0.543678364	-0.491889607	-0.446786304	-0.407480954
1984	-0.60895874	-0.560201504	-0.506731686	-0.460099952	-0.419398872
1985	-0.626643736	-0.57638143	-0.521253638	-0.473116138	-0.431039881
1986	-0.6439897	-0.592279001	-0.535527725	-0.485912209	-0.442484403
1987	-0.660952141	-0.607815941	-0.549466429	-0.498397232	-0.453639926
1988	-0.677559077	-0.623053231	-0.563142061	-0.510648559	-0.464586843
1989	-0.693766883	-0.637913282	-0.576467744	-0.522575872	-0.475233227
1990	-0.709603873	-0.652457231	-0.589515855	-0.534256544	-0.485659464
1991	-0.725026903	-0.666608192	-0.602200171	-0.545600877	-0.495774216
1992	-0.74006431	-0.680427482	-0.614593157	-0.556686288	-0.505657877
1993	-0.754673258	-0.693838928	-0.626609244	-0.567423701	-0.515219703
1994	-0.768882055	-0.70690405	-0.638321006	-0.577890595	-0.524540115
1995	-0.782648203	-0.719547399	-0.649643535	-0.587998518	-0.533528963
1996	-0.796000096	-0.731830715	-0.660649532	-0.597825031	-0.54226671
1997	-0.808895726	-0.743679275	-0.671254753	-0.607282309	-0.550663805
1998	-0.821363759	-0.755155058	-0.681532041	-0.616448008	-0.558800769
1999	-0.833362842	-0.766184065	-0.691397817	-0.625234934	-0.566588647
2000	-0.84492206	-0.776828529	-0.700925086	-0.633720854	-0.574108036



